Reparo: Publicly Verifiable Layer to Repair Blockchains

Although blockchains aim for immutability as their core feature, several instances have exposed the harms with perfect immutability. The permanence of illicit content inserted in Bitcoin poses a challenge to law enforcement agencies like Interpol, and millions of dollars are lost in buggy smart contracts in Ethereum. A line of research then spawned on Redactable blockchains with the aim of solving the problem of redacting illicit contents from both permissioned and permissionless blockchains. However, all the existing proposals follow the build-new-chain approach for redactions, and cannot be integrated with existing systems like Bitcoin and Ethereum. We present Reparo, a generic protocol that acts as a publicly verifiable layer on top of any blockchain to perform repairs, ranging from fixing buggy contracts to removing illicit contents from the chain. Reparo facilitates additional functionalities for blockchains while maintaining the same provable security guarantee; thus, Reparo can be integrated with existing blockchains and start performing repairs on the pre-existent data. Any system user may propose a repair and a deliberation process ensues resulting in a decision that complies with the repair policy of the chain and is publicly verifiable. Our Reparo layer can be easily tailored to different consensus requirements, does not require heavy cryptographic machinery and can, therefore, be efficiently instantiated in any permission-ed or -less setting. We demonstrate it by giving efficient instantiations of Reparo on top of Ethereum (with PoS and PoW), Bitcoin, and Cardano. Moreover, we evaluate Reparo with Ethereum mainnet and show that the cost of fixing several prominent smart contract bugs is almost negligible. For instance, the cost of repairing the prominent Parity Multisig wallet bug with Reparo is as low as 0.000000018% of the Ethers that can be retrieved after the fix.

==> Experiments/cumul-time-reparo-both.csv <==
9.811,10903209
17.806,10903211
12.521,10903214
8.686,10903216
12.497,10903218
8.064,10903224
11.281,10903232
8.5,10903240
8.223,10903248
8.145,10903256
8.869,10903266
8.681,10903274
9.571,10903286
8.04,10903296
8.149,10903305
8.649,10903315
8.134,10903328
9.128,10903341
8.012,10903353
8.118,10903365
8.47,10903378
8.163,10903390
8.622,10903403
8.246,10903417
8.367,10903429
8.297,10903442
8.34,10903456
8.441,10903470
8.293,10903486
8.038,10903502
8.065,10903517
8.651,10903534
8.027,10903546
8.407,10903563
8.212,10903579
8.084,10903593
8.023,10903608
8.48,10903627
8.245,10903646
8.002,10903662
8.169,10903676
8.267,10903689
8.354,10903708
8.045,10903725
8.085,10903742
8.68,10903759
8.355,10903780
8.381,10903800
8.393,10903820
8.189,10903838
8.143,10903857
8.37,10903876
8.017,10903894
8.089,10903911
8.347,10903933
8.275,10903952
8.317,10903972
8.111,10903990
8.111,10904007
8.019,10904024
8.552,10904041
8.559,10904060
8.207,10904079
8.382,10904098
8.419,10904118
8.071,10904137
8.144,10904155
8.009,10904171
8.357,10904191
8.122,10904210
8.431,10904231
8.134,10904247
8.032,10904267
8.451,10904288
8.104,10904305
8.395,10904328
8.243,10904348
8.018,10904368
8.084,10904389
8.301,10904408
8.313,10904427
8.203,10904447
8.386,10904468
8.16,10904490
8.197,10904512
8.18,10904535
8.024,10904559
8.054,10904580
8.217,10904602
8.242,10904625
8.277,10904648
8.147,10904668
8.275,10904681
8.262,10904699
8.044,10904719
8.211,10904740
8.28,10904763
8.035,10904785
8.198,10904806
8.373,10904827
8.097,10904849
8.283,10904871
8.563,10904892
8.117,10904913
8.304,10904933
8.076,10904956
8.142,10904977
8.218,10904998
8.363,10905022
8.358,10905043
8.101,10905067
8.027,10905090
8.209,10905112
8.061,10905134
8.384,10905154
8.224,10905174
8.005,10905197
8.136,10905219
8.224,10905241
8.125,10905263
8.021,10905287
8.251,10905312
8.273,10905333
8.205,10905355
8.138,10905379
8.193,10905399
8.399,10905423
8.044,10905442
8.284,10905467
8.286,10905489
8.362,10905513
8.18,10905535
8.475,10905557
8.462,10905580
8.032,10905600
8.112,10905623
8.322,10905644
8.118,10905667
8.193,10905687
7.751,10905707
8.25,10905726
8.411,10905747
8.123,10905765
8.277,10905790
8.081,10905812
8.223,10905834
8.101,10905857
8.397,10905879
8.294,10905902
8.228,10905926
8.378,10905950
8.625,10905970
8.164,10905994
8.001,10906016
8.109,10906036
8.389,10906058
8.12,10906080
8.248,10906100
8.131,10906120
8.124,10906144
8.279,10906167
8.054,10906188
8.158,10906207
8.045,10906226
8.226,10906246
8.056,10906269
8.124,10906291
8.352,10906314
8.262,10906340
8.161,10906364
8.215,10906388
8.062,10906414
8.142,10906437
8.049,10906461
8.156,10906486
8.255,10906507
8.048,10906529
8.032,10906552
8.204,10906575
8.459,10906598
8.023,10906619
8.068,10906643
8.081,10906667
8.195,10906689
8.308,10906714
8.224,10906738
8.056,10906761
8.134,10906780
8.436,10906803
8.042,10906823
8.001,10906846
8.067,10906877
8.063,10906901
8.196,10906929
8.264,10906955
8.17,10906977
8.067,10907001
8.264,10907026
8.056,10907049
8.17,10907072
8.162,10907095
8.056,10907117
8.109,10907141
8.006,10907165
8.117,10907190
8.121,10907216
8.104,10907241
8.051,10907266
8.101,10907292
8,10907319
8.207,10907344
8.141,10907367
8.085,10907390
8.333,10907413
8.257,10907437
8.075,10907462
8.239,10907485
8.018,10907509
8.202,10907536
8.208,10907560
8.318,10907586
8.251,10907609
8.225,10907636
8.284,10907658
8.006,10907680
8.098,10907705
8.096,10907727
8.13,10907754
8.052,10907779
8.277,10907803
8.367,10907830
8.115,10907855
8.013,10907883
8.266,10907909
8.105,10907936
8.183,10907965
8.228,10907994
8.303,10908023
8.026,10908047
8.367,10908073
8.169,10908098
8.044,10908126
8.288,10908153
8.205,10908178
8.365,10908205
5.70E-01,10908207
8.034,10908230
8.351,10908255
8.242,10908279
8.28,10908304
8.109,10908328
8.312,10908352
8.237,10908380
8.197,10908404
8.125,10908427
8.072,10908451
8.042,10908476
8.067,10908500
8.292,10908522
8.25,10908545
8.185,10908567
8.088,10908592
8.163,10908618
8.057,10908642
8.19,10908669
8.069,10908695
8.309,10908723
8.49,10908748
8.153,10908772
8.08,10908798
8.431,10908824
8.221,10908848
8.12,10908871
8.233,10908887
8.146,10908909
8.208,10908931
8.132,10908948
8.236,10908974
8.012,10909000
8.146,10909028
8.172,10909052
8.13,10909076
8.11,10909099
8.036,10909123
8.257,10909149
8.138,10909173
8.185,10909196
8.044,10909219
8.342,10909243
8.092,10909267
8.151,10909293
8.222,10909318
8.015,10909342
8.286,10909370
8.194,10909397
8.299,10909425
8.139,10909450
8.186,10909475
8.231,10909500
8.148,10909522
8.258,10909548
8.328,10909573
8.08,10909598
8.062,10909622
8.099,10909648
8.125,10909673
8.352,10909699
8.256,10909725
8.001,10909753
8.19,10909778
8.119,10909805
8.293,10909832
8.256,10909856
8.006,10909881
8.192,10909906
8.102,10909932
8.214,10909963
8.271,10909988
8.111,10910011
8.116,10910037
8.155,10910062
8.047,10910089
8.156,10910115
8.225,10910140
8.048,10910166
8.184,10910191
8.012,10910215
8.285,10910241
8.061,10910267
8.064,10910289
8.326,10910317
8.221,10910344
8.113,10910370
8.23,10910398
8.172,10910430
8.036,10910453
8.304,10910473
8.336,10910497
8.151,10910523
8.269,10910551
8.071,10910575
8.182,10910602
8.2,10910627
8.048,10910653
8.124,10910679
8.019,10910706
2.60E-01,10910707
8.179,10910731
8.217,10910759
8.234,10910785
8.069,10910811
8.021,10910837
8.17,10910864
8.324,10910891
8.037,10910917
8.004,10910944
8.069,10910971
8.015,10910997
8.107,10911025
8.197,10911053
8.031,10911081
8.231,10911110
8.247,10911134
8.226,10911164
8.092,10911193
8.027,10911220
8.247,10911248
8.187,10911275
8.184,10911303
8.06,10911327
8.087,10911352
8.029,10911377
8.334,10911403
8.26,10911429
8.128,10911456
8.256,10911483
8.012,10911511
8.332,10911539
8.322,10911566
8.004,10911594
8.279,10911621
8.28,10911649
8.57,10911678
8.246,10911703
8.114,10911728
8.172,10911751
8.201,10911778
8.286,10911803
8.17,10911830
8.116,10911856
8.023,10911882
8.162,10911908
8.255,10911932
8.258,10911957
8.335,10911984
8.054,10912012
8.358,10912039
8.125,10912066
8.12,10912091
8.244,10912121
8.108,10912147
8.036,10912175
8.083,10912201
8.155,10912228
8.183,10912256
8.278,10912286
8.306,10912313
8.053,10912341
8.165,10912370
8.251,10912397
8.28,10912426
8.178,10912454
8.205,10912481
8.229,10912509
8.148,10912538
8.071,10912565
8.005,10912592
8.339,10912619
8.171,10912643
8.371,10912673
8.199,10912702
8.05,10912733
8,10912762
8.012,10912788
8.146,10912819
8.316,10912848
8.111,10912878
8.209,10912905
8.201,10912934
8.028,10912962
8.2,10912990
8.05,10913016
8.129,10913042
8.246,10913072
8.058,10913100
8.058,10913127
8.184,10913156
8.004,10913184
6.72,10913207
8.192,10913235
8.337,10913265
8.069,10913295
8.034,10913322
8.054,10913347
8.038,10913374
8.03,10913403
8.072,10913433
8.173,10913461
8.135,10913489
8.022,10913518
8.197,10913549
8.011,10913578
8.134,10913602
8.065,10913625
8.002,10913653
8.085,10913685
8.164,10913715
8.21,10913745
8.181,10913778
8.057,10913807
8.007,10913835
8.136,10913865
8.187,10913896
8.109,10913926
8.183,10913957
8.162,10913988
8.077,10914019
8.031,10914051
8.026,10914083
8.274,10914114
8.214,10914146
8.013,10914175
8.122,10914205
8.016,10914236
8.494,10914262
8.294,10914294
8.112,10914326
8.216,10914356
8.284,10914386
8.171,10914418
8.051,10914448
8.206,10914479
8.266,10914512
8.04,10914544
8.269,10914574
8.019,10914604
8.119,10914635
8.003,10914665
8.039,10914697
8.157,10914726
8.033,10914756
8.062,10914787
8.025,10914822
8.048,10914855
8.391,10914886
8.139,10914917
8.212,10914949
8.254,10914981
8.274,10915014
8.303,10915043
8.148,10915073
8.024,10915103
8.073,10915133
8.31,10915157
8.222,10915183
8.22,10915210
8.085,10915237
8.19,10915268
8.283,10915299
8.214,10915331
8.19,10915360
8.147,10915389
8.147,10915419
8.124,10915449
8.078,10915477
8.22,10915508
84,10915541
8.137,10915573
8.081,10915604
8.003,10915632
8.036,10915659
8.082,10915692
4.433,10915707
8.208,10915734
8.085,10915762
8.128,10915792
8.037,10915823
8.104,10915851
8.189,10915876
8.124,10915905
8.402,10915932
8.229,10915959
8.01,10915985
8.248,10916012
8.057,10916038
8.113,10916069
8.1,10916098
8.007,10916122
8.251,10916149
8.173,10916179
8.141,10916209
8.193,10916237
8.222,10916266
8.188,10916296
8.108,10916322
8.074,10916350
8.196,10916378
8.092,10916407
74.787,10916412
8.166,10916425
8.078,10916457
8.054,10916486
8.117,10916516
8.298,10916543
8.312,10916570
8.078,10916592
8.106,10916619
8.223,10916646
8.045,10916667
8.021,10916693
8.218,10916722
8.067,10916750
8.212,10916778
8.006,10916803
8.021,10916832
8.041,10916860
8.025,10916887
8.031,10916914
8.156,10916941
8.278,10916969
8.172,10916997
8.25,10917024
8.01,10917052
8.086,10917079
8.084,10917107
8.109,10917133
8.092,10917162
8.287,10917193
8.31,10917220
8.189,10917246
8.092,10917272
8.573,10917299
8.006,10917324
8.045,10917351
8.09,10917376
8.09,10917402
8.19,10917425
8.281,10917453
8.261,10917482
8.054,10917509
8.172,10917538
8.181,10917569
8.047,10917599
8.283,10917628
8.412,10917654
8.065,10917682
8.101,10917709
8.181,10917736
8.288,10917763
8.087,10917789
8.208,10917818
8.168,10917847
8.001,10917875
8.271,10917905
8.1,10917932
8.014,10917958
8.115,10917985
8.162,10918011
8.004,10918038
8.197,10918064
8.289,10918093
8.076,10918121
8.464,10918145
8.142,10918169
8.042,10918193
4.592,10918207
8.195,10918224
8.055,10918249
8.325,10918275
8.116,10918302
8.021,10918327
8.264,10918358
8.19,10918388
8.023,10918416
8.158,10918445
8.128,10918475
8.237,10918505
8.163,10918538
8.139,10918565
8.167,10918593
8.058,10918620
8.21,10918649
8.007,10918682
8.206,10918712
8.061,10918738
8.049,10918767
8.287,10918798
8.073,10918828
8.249,10918856
8.079,10918882
8.266,10918907
8.163,10918937
8.038,10918967
8.127,10918998
8.184,10919029
8.203,10919058
8.153,10919086
8.184,10919115
8.063,10919145
8.092,10919175
8.161,10919206
8.024,10919234
8.181,10919263
8.21,10919293
8.207,10919323
8.257,10919353
8.105,10919386
8.079,10919413
8.11,10919442
8.175,10919471
8.429,10919501
8.115,10919529
8.205,10919558
8.046,10919587
8.075,10919617
8.174,10919648
8.107,10919678
8.232,10919707
8.203,10919737
8.036,10919766
8.017,10919796
8.127,10919826
8.174,10919854
8.173,10919883
8.209,10919914
8.289,10919947
8.023,10919974
8.03,10920003
8.126,10920040
8.198,10920079
8.137,10920112
8.172,10920144
8.246,10920175
8.079,10920207
8.248,10920243
8.113,10920276
8.306,10920306
8.154,10920341
8.231,10920372
8.238,10920408
8.113,10920437
8.085,10920469
8.001,10920500
8.064,10920529
8.113,10920560
8.088,10920586
8.221,10920616
8.004,10920644
8.055,10920674
7.675,10920707
8.18,10920734
8.159,10920767
8.082,10920798
8.225,10920829
8.165,10920860
8.199,10920890
8.282,10920918
8.103,10920944
8.098,10920975
8.251,10921003
8.002,10921034
8.294,10921064
8.27,10921093
8.008,10921125
8.074,10921155
8.082,10921183
8.29,10921214
8.254,10921242
8.154,10921273
8.1,10921305
8.306,10921331
8.077,10921361
8.199,10921391
8.292,10921421
8.302,10921449
8.11,10921480
8.034,10921510
8.179,10921537
8.095,10921566
8.265,10921593
8.3,10921622
8.369,10921651
8.216,10921677
8.038,10921704
8.122,10921730
8.168,10921759
8.423,10921792
8.004,10921823
8.234,10921855
8.23,10921883
8.205,10921913
8.315,10921944
8.058,10921976
8.207,10922004
8.103,10922039
8.161,10922068
8.1,10922097
8.319,10922128
8.227,10922158
8.075,10922187
8.283,10922216
8.017,10922246
8.011,10922275
8.05,10922305
8.19,10922334
8.007,10922363
8.021,10922391
8.156,10922420
8.387,10922448
8.158,10922481
8.192,10922509
8.193,10922541
8.001,10922571
8.247,10922599
8.033,10922627
8.221,10922653
8.021,10922680
8.274,10922709
8.011,10922736
8.175,10922763
8.108,10922793
8.078,10922820
8.164,10922846
8.231,10922875
8.209,10922905
8.049,10922933
8.13,10922964
8.061,10922993
8.308,10923021
8.004,10923048
8.181,10923076
8.033,10923103
8.2,10923128
8.004,10923158
8.142,10923185
6.57,10923207
8.236,10923229
8.002,10923256
8.008,10923283
8.267,10923311
8.057,10923339
8.033,10923365
8.024,10923390
8.526,10923416
8.107,10923443
8.172,10923473
8.238,10923502
8.288,10923531
8.127,10923563
8.064,10923591
8.271,10923620
8.159,10923649
8.234,10923677
8.22,10923706
8.229,10923731
8.053,10923758
8.22,10923783
8.147,10923807
8.167,10923833
8.138,10923861
8.044,10923886
8.273,10923915
8.213,10923943
8.193,10923968
8.023,10923993
8.09,10924023
8.117,10924052
8.083,10924081
8.123,10924110
8.286,10924140
8.148,10924167
8.038,10924195
8.197,10924229
8.117,10924263
8.284,10924291
8.262,10924320
8.195,10924351
8.046,10924378
8.103,10924404
8.459,10924431
8.014,10924458
8.169,10924487
8.237,10924514
8.016,10924541
8.035,10924569
8.293,10924595
8.082,10924624
8.05,10924649
8.212,10924675
8.327,10924703
8.171,10924730
8.071,10924758
8.064,10924785
8.149,10924813
8.005,10924843
8.126,10924875
8.164,10924906
8.071,10924937
8.101,10924969
8.065,10925001
8.169,10925030
8.158,10925062
8.26,10925093
8.258,10925125
8.056,10925156
8.008,10925189
8.121,10925217
8.06,10925246
8.04,10925280
8.046,10925308
8.112,10925338
8.121,10925367
8.167,10925400
8.01,10925429
8.196,10925457
8.142,10925487
8.106,10925512
8.089,10925542
8.191,10925573
8.09,10925606
8.044,10925636
8.044,10925665
8.106,10925696
2.702,10925707
8.071,10925735
8.134,10925768
8.438,10925798
8.24,10925829
8.037,10925860
8.322,10925890
8.1,10925921
8.142,10925955
8.18,10925983
8.099,10926015
8.181,10926046
8.226,10926075
8.122,10926107
8.022,10926139
8.251,10926173
8.265,10926203
8.116,10926234
8.113,10926265
8.177,10926296
8.262,10926327
8.206,10926360
8.087,10926392
8.052,10926425
8.044,10926458
8.205,10926489
8.07,10926521
8.106,10926553
8.027,10926585
8.2,10926616
8.129,10926646
8.283,10926677
8.199,10926709
8.165,10926740
8.074,10926774
8.234,10926804
8.275,10926836
8.205,10926868
8.314,10926898
8.155,10926930
8.229,10926963
8.215,10927000
8.161,10927035
8.235,10927069
8.132,10927101
8.068,10927134
8.013,10927168
8.101,10927200
8.101,10927232
8.092,10927262
8.068,10927295
8.193,10927322
8.175,10927356
8.006,10927390
8.049,10927427
8.274,10927462
8.109,10927497
8.07,10927528
8.032,10927562
8.055,10927592
8.063,10927625
8.247,10927657
8.048,10927688
8.029,10927722
8.256,10927756
8.21,10927791
8.184,10927826
8.255,10927862
8.038,10927893
8.161,10927923
8.011,10927955
8.169,10927990
8.044,10928023
8.175,10928053
8.145,10928086
8.267,10928119
8.037,10928155
8.164,10928183
6.699,10928207
8.205,10928242
8.363,10928274
8.236,10928304
8.043,10928335
8.139,10928365
8.349,10928397
8.155,10928428
8.223,10928459
8.076,10928488
8.12,10928522
8.157,10928553
8.219,10928584
8.114,10928615
8.208,10928645
8.145,10928676
8.143,10928709
8.091,10928743
8.05,10928772
8.179,10928805
8.241,10928838
8.157,10928869
8.195,10928901
8.135,10928932
8.145,10928965
8.157,10928999
8.187,10929033
8.065,10929064
8.19,10929099
8.126,10929130
8.135,10929163
8.184,10929191
8.237,10929224
8.147,10929255
8.019,10929286
7.631,10929312


==> Experiments/cumul-time-reparo.csv <==
9.811,10903209
17.806,10903211
12.521,10903214
8.686,10903216
12.497,10903218
8.064,10903224
11.281,10903232
8.5,10903240
8.223,10903248
8.145,10903256
8.869,10903266
8.681,10903274
9.571,10903286
8.04,10903296
8.149,10903305
8.649,10903315
8.134,10903328
9.128,10903341
8.012,10903353
8.118,10903365
8.47,10903378
8.163,10903390
8.622,10903403
8.246,10903417
8.367,10903429
8.297,10903442
8.34,10903456
8.441,10903470
8.293,10903486
8.038,10903502
8.065,10903517
8.651,10903534
8.027,10903546
8.407,10903563
8.212,10903579
8.084,10903593
8.023,10903608
8.48,10903627
8.245,10903646
8.002,10903662
8.169,10903676
8.267,10903689
8.354,10903708
8.045,10903725
8.085,10903742
8.68,10903759
8.355,10903780
8.381,10903800
8.393,10903820
8.189,10903838
8.143,10903857
8.37,10903876
8.017,10903894
8.089,10903911
8.347,10903933
8.275,10903952
8.317,10903972
8.111,10903990
8.111,10904007
8.019,10904024
8.552,10904041
8.559,10904060
8.207,10904079
8.382,10904098
8.419,10904118
8.071,10904137
8.144,10904155
8.009,10904171
8.357,10904191
8.122,10904210
8.431,10904231
8.134,10904247
8.032,10904267
8.451,10904288
8.104,10904305
8.395,10904328
8.243,10904348
8.018,10904368
8.084,10904389
8.301,10904408
8.313,10904427
8.203,10904447
8.386,10904468
8.16,10904490
8.197,10904512
8.18,10904535
8.024,10904559
8.054,10904580
8.217,10904602
8.242,10904625
8.277,10904648
8.147,10904668
8.275,10904681
8.262,10904699
8.044,10904719
8.211,10904740
8.28,10904763
8.035,10904785
8.198,10904806
8.373,10904827
8.097,10904849
8.283,10904871
8.563,10904892
8.117,10904913
8.304,10904933
8.076,10904956
8.142,10904977
8.218,10904998
8.363,10905022
8.358,10905043
8.101,10905067
8.027,10905090
8.209,10905112
8.061,10905134
8.384,10905154
8.224,10905174
8.005,10905197
8.136,10905219
8.224,10905241
8.125,10905263
8.021,10905287
8.251,10905312
8.273,10905333
8.205,10905355
8.138,10905379
8.193,10905399
8.399,10905423
8.044,10905442
8.284,10905467
8.286,10905489
8.362,10905513
8.18,10905535
8.475,10905557
8.462,10905580
8.032,10905600
8.112,10905623
8.322,10905644
8.118,10905667
8.193,10905687
7.751,10905707
8.25,10905726
8.411,10905747
8.123,10905765
8.277,10905790
8.081,10905812
8.223,10905834
8.101,10905857
8.397,10905879
8.294,10905902
8.228,10905926
8.378,10905950
8.625,10905970
8.164,10905994
8.001,10906016
8.109,10906036
8.389,10906058
8.12,10906080
8.248,10906100
8.131,10906120
8.124,10906144
8.279,10906167
8.054,10906188
8.158,10906207
8.045,10906226
8.226,10906246
8.056,10906269
8.124,10906291
8.352,10906314
8.262,10906340
8.161,10906364
8.215,10906388
8.062,10906414
8.142,10906437
8.049,10906461
8.156,10906486
8.255,10906507
8.048,10906529
8.032,10906552
8.204,10906575
8.459,10906598
8.023,10906619
8.068,10906643
8.081,10906667
8.195,10906689
8.308,10906714
8.224,10906738
8.056,10906761
8.134,10906780
8.436,10906803
8.042,10906823
8.001,10906846
8.067,10906877
8.063,10906901
8.196,10906929
8.264,10906955
8.17,10906977
8.067,10907001
8.264,10907026
8.056,10907049
8.17,10907072
8.162,10907095
8.056,10907117
8.109,10907141
8.006,10907165
8.117,10907190
8.121,10907216
8.104,10907241
8.051,10907266
8.101,10907292
8,10907319
8.207,10907344
8.141,10907367
8.085,10907390
8.333,10907413
8.257,10907437
8.075,10907462
8.239,10907485
8.018,10907509
8.202,10907536
8.208,10907560
8.318,10907586
8.251,10907609
8.225,10907636
8.284,10907658
8.006,10907680
8.098,10907705
8.096,10907727
8.13,10907754
8.052,10907779
8.277,10907803
8.367,10907830
8.115,10907855
8.013,10907883
8.266,10907909
8.105,10907936
8.183,10907965
8.228,10907994
8.303,10908023
8.026,10908047
8.367,10908073
8.169,10908098
8.044,10908126
8.288,10908153
8.205,10908178
8.365,10908205
5.70E-01,10908207
8.034,10908230
8.351,10908255
8.242,10908279
8.28,10908304
8.109,10908328
8.312,10908352
8.237,10908380
8.197,10908404
8.125,10908427
8.072,10908451
8.042,10908476
8.067,10908500
8.292,10908522
8.25,10908545
8.185,10908567
8.088,10908592
8.163,10908618
8.057,10908642
8.19,10908669
8.069,10908695
8.309,10908723
8.49,10908748
8.153,10908772
8.08,10908798
8.431,10908824
8.221,10908848
8.12,10908871
8.233,10908887
8.146,10908909
8.208,10908931
8.132,10908948
8.236,10908974
8.012,10909000
8.146,10909028
8.172,10909052
8.13,10909076
8.11,10909099
8.036,10909123
8.257,10909149
8.138,10909173
8.185,10909196
8.044,10909219
8.342,10909243
8.092,10909267
8.151,10909293
8.222,10909318
8.015,10909342
8.286,10909370
8.194,10909397
8.299,10909425
8.139,10909450
8.186,10909475
8.231,10909500
8.148,10909522
8.258,10909548
8.328,10909573
8.08,10909598
8.062,10909622
8.099,10909648
8.125,10909673
8.352,10909699
8.256,10909725
8.001,10909753
8.19,10909778
8.119,10909805
8.293,10909832
8.256,10909856
8.006,10909881
8.192,10909906
8.102,10909932
8.214,10909963
8.271,10909988
8.111,10910011
8.116,10910037
8.155,10910062
8.047,10910089
8.156,10910115
8.225,10910140
8.048,10910166
8.184,10910191
8.012,10910215
8.285,10910241
8.061,10910267
8.064,10910289
8.326,10910317
8.221,10910344
8.113,10910370
8.23,10910398
8.172,10910430
8.036,10910453
8.304,10910473
8.336,10910497
8.151,10910523
8.269,10910551
8.071,10910575
8.182,10910602
8.2,10910627
8.048,10910653
8.124,10910679
8.019,10910706
2.60E-01,10910707
8.179,10910731
8.217,10910759
8.234,10910785
8.069,10910811
8.021,10910837
8.17,10910864
8.324,10910891
8.037,10910917
8.004,10910944
8.069,10910971
8.015,10910997
8.107,10911025
8.197,10911053
8.031,10911081
8.231,10911110
8.247,10911134
8.226,10911164
8.092,10911193
8.027,10911220
8.247,10911248
8.187,10911275
8.184,10911303
8.06,10911327
8.087,10911352
8.029,10911377
8.334,10911403
8.26,10911429
8.128,10911456
8.256,10911483
8.012,10911511
8.332,10911539
8.322,10911566
8.004,10911594
8.279,10911621
8.28,10911649
8.57,10911678
8.246,10911703
8.114,10911728
8.172,10911751
8.201,10911778
8.286,10911803
8.17,10911830
8.116,10911856
8.023,10911882
8.162,10911908
8.255,10911932
8.258,10911957
8.335,10911984
8.054,10912012
8.358,10912039
8.125,10912066
8.12,10912091
8.244,10912121
8.108,10912147
8.036,10912175
8.083,10912201
8.155,10912228
8.183,10912256
8.278,10912286
8.306,10912313
8.053,10912341
8.165,10912370
8.251,10912397
8.28,10912426
8.178,10912454
8.205,10912481
8.229,10912509
8.148,10912538
8.071,10912565
8.005,10912592
8.339,10912619
8.171,10912643
8.371,10912673
8.199,10912702
8.05,10912733
8,10912762
8.012,10912788
8.146,10912819
8.316,10912848
8.111,10912878
8.209,10912905
8.201,10912934
8.028,10912962
8.2,10912990
8.05,10913016
8.129,10913042
8.246,10913072
8.058,10913100
8.058,10913127
8.184,10913156
8.004,10913184
6.72,10913207
8.192,10913235
8.337,10913265
8.069,10913295
8.034,10913322
8.054,10913347
8.038,10913374
8.03,10913403
8.072,10913433
8.173,10913461
8.135,10913489
8.022,10913518
8.197,10913549
8.011,10913578
8.134,10913602
8.065,10913625
8.002,10913653
8.085,10913685
8.164,10913715
8.21,10913745
8.181,10913778
8.057,10913807
8.007,10913835
8.136,10913865
8.187,10913896
8.109,10913926
8.183,10913957
8.162,10913988
8.077,10914019
8.031,10914051
8.026,10914083
8.274,10914114
8.214,10914146
8.013,10914175
8.122,10914205
8.016,10914236
8.494,10914262
8.294,10914294
8.112,10914326
8.216,10914356
8.284,10914386
8.171,10914418
8.051,10914448
8.206,10914479
8.266,10914512
8.04,10914544
8.269,10914574
8.019,10914604
8.119,10914635
8.003,10914665
8.039,10914697
8.157,10914726
8.033,10914756
8.062,10914787
8.025,10914822
8.048,10914855
8.391,10914886
8.139,10914917
8.212,10914949
8.254,10914981
8.274,10915014
8.303,10915043
8.148,10915073
8.024,10915103
8.073,10915133
8.31,10915157
8.222,10915183
8.22,10915210
8.085,10915237
8.19,10915268
8.283,10915299
8.214,10915331
8.19,10915360
8.147,10915389
8.147,10915419
8.124,10915449
8.078,10915477
8.22,10915508
84,10915541
8.137,10915573
8.081,10915604
8.003,10915632
8.036,10915659
8.082,10915692
4.433,10915707
8.208,10915734
8.085,10915762
8.128,10915792
8.037,10915823
8.104,10915851
8.189,10915876
8.124,10915905
8.402,10915932
8.229,10915959
8.01,10915985
8.248,10916012
8.057,10916038
8.113,10916069
8.1,10916098
8.007,10916122
8.251,10916149
8.173,10916179
8.141,10916209
8.193,10916237
8.222,10916266
8.188,10916296
8.108,10916322
8.074,10916350
8.196,10916378
8.092,10916407
74.787,10916412
8.166,10916425
8.078,10916457
8.054,10916486
8.117,10916516
8.298,10916543
8.312,10916570
8.078,10916592
8.106,10916619
8.223,10916646
8.045,10916667
8.021,10916693
8.218,10916722
8.067,10916750
8.212,10916778
8.006,10916803
8.021,10916832
8.041,10916860
8.025,10916887
8.031,10916914
8.156,10916941
8.278,10916969
8.172,10916997
8.25,10917024
8.01,10917052
8.086,10917079
8.084,10917107
8.109,10917133
8.092,10917162
8.287,10917193
8.31,10917220
8.189,10917246
8.092,10917272
8.573,10917299
8.006,10917324
8.045,10917351
8.09,10917376
8.09,10917402
8.19,10917425
8.281,10917453
8.261,10917482
8.054,10917509
8.172,10917538
8.181,10917569
8.047,10917599
8.283,10917628
8.412,10917654
8.065,10917682
8.101,10917709
8.181,10917736
8.288,10917763
8.087,10917789
8.208,10917818
8.168,10917847
8.001,10917875
8.271,10917905
8.1,10917932
8.014,10917958
8.115,10917985
8.162,10918011
8.004,10918038
8.197,10918064
8.289,10918093
8.076,10918121
8.464,10918145
8.142,10918169
8.042,10918193
4.592,10918207
8.195,10918224
8.055,10918249
8.325,10918275
8.116,10918302
8.021,10918327
8.264,10918358
8.19,10918388
8.023,10918416
8.158,10918445
8.128,10918475
8.237,10918505
8.163,10918538
8.139,10918565
8.167,10918593
8.058,10918620
8.21,10918649
8.007,10918682
8.206,10918712
8.061,10918738
8.049,10918767
8.287,10918798
8.073,10918828
8.249,10918856
8.079,10918882
8.266,10918907
8.163,10918937
8.038,10918967
8.127,10918998
8.184,10919029
8.203,10919058
8.153,10919086
8.184,10919115
8.063,10919145
8.092,10919175
8.161,10919206
8.024,10919234
8.181,10919263
8.21,10919293
8.207,10919323
8.257,10919353
8.105,10919386
8.079,10919413
8.11,10919442
8.175,10919471
8.429,10919501
8.115,10919529
8.205,10919558
8.046,10919587
8.075,10919617
8.174,10919648
8.107,10919678
8.232,10919707
8.203,10919737
8.036,10919766
8.017,10919796
8.127,10919826
8.174,10919854
8.173,10919883
8.209,10919914
8.289,10919947
8.023,10919974
8.03,10920003
8.126,10920040
8.198,10920079
8.137,10920112
8.172,10920144
8.246,10920175
8.079,10920207
8.248,10920243
8.113,10920276
8.306,10920306
8.154,10920341
8.231,10920372
8.238,10920408
8.113,10920437
8.085,10920469
8.001,10920500
8.064,10920529
8.113,10920560
8.088,10920586
8.221,10920616
8.004,10920644
8.055,10920674
7.675,10920707
8.18,10920734
8.159,10920767
8.082,10920798
8.225,10920829
8.165,10920860
8.199,10920890
8.282,10920918
8.103,10920944
8.098,10920975
8.251,10921003
8.002,10921034
8.294,10921064
8.27,10921093
8.008,10921125
8.074,10921155
8.082,10921183
8.29,10921214
8.254,10921242
8.154,10921273
8.1,10921305
8.306,10921331
8.077,10921361
8.199,10921391
8.292,10921421
8.302,10921449
8.11,10921480
8.034,10921510
8.179,10921537
8.095,10921566
8.265,10921593
8.3,10921622
8.369,10921651
8.216,10921677
8.038,10921704
8.122,10921730
8.168,10921759
8.423,10921792
8.004,10921823
8.234,10921855
8.23,10921883
8.205,10921913
8.315,10921944
8.058,10921976
8.207,10922004
8.103,10922039
8.161,10922068
8.1,10922097
8.319,10922128
8.227,10922158
8.075,10922187
8.283,10922216
8.017,10922246
8.011,10922275
8.05,10922305
8.19,10922334
8.007,10922363
8.021,10922391
8.156,10922420
8.387,10922448
8.158,10922481
8.192,10922509
8.193,10922541
8.001,10922571
8.247,10922599
8.033,10922627
8.221,10922653
8.021,10922680
8.274,10922709
8.011,10922736
8.175,10922763
8.108,10922793
8.078,10922820
8.164,10922846
8.231,10922875
8.209,10922905
8.049,10922933
8.13,10922964
8.061,10922993
8.308,10923021
8.004,10923048
8.181,10923076
8.033,10923103
8.2,10923128
8.004,10923158
8.142,10923185
6.57,10923207
8.236,10923229
8.002,10923256
8.008,10923283
8.267,10923311
8.057,10923339
8.033,10923365
8.024,10923390
8.526,10923416
8.107,10923443
8.172,10923473
8.238,10923502
8.288,10923531
8.127,10923563
8.064,10923591
8.271,10923620
8.159,10923649
8.234,10923677
8.22,10923706
8.229,10923731
8.053,10923758
8.22,10923783
8.147,10923807
8.167,10923833
8.138,10923861
8.044,10923886
8.273,10923915
8.213,10923943
8.193,10923968
8.023,10923993
8.09,10924023
8.117,10924052
8.083,10924081
8.123,10924110
8.286,10924140
8.148,10924167
8.038,10924195
8.197,10924229
8.117,10924263
8.284,10924291
8.262,10924320
8.195,10924351
8.046,10924378
8.103,10924404
8.459,10924431
8.014,10924458
8.169,10924487
8.237,10924514
8.016,10924541
8.035,10924569
8.293,10924595
8.082,10924624
8.05,10924649
8.212,10924675
8.327,10924703
8.171,10924730
8.071,10924758
8.064,10924785
8.149,10924813
8.005,10924843
8.126,10924875
8.164,10924906
8.071,10924937
8.101,10924969
8.065,10925001
8.169,10925030
8.158,10925062
8.26,10925093
8.258,10925125
8.056,10925156
8.008,10925189
8.121,10925217
8.06,10925246
8.04,10925280
8.046,10925308
8.112,10925338
8.121,10925367
8.167,10925400
8.01,10925429
8.196,10925457
8.142,10925487
8.106,10925512
8.089,10925542
8.191,10925573
8.09,10925606
8.044,10925636
8.044,10925665
8.106,10925696
2.702,10925707
8.071,10925735
8.134,10925768
8.438,10925798
8.24,10925829
8.037,10925860
8.322,10925890
8.1,10925921
8.142,10925955
8.18,10925983
8.099,10926015
8.181,10926046
8.226,10926075
8.122,10926107
8.022,10926139
8.251,10926173
8.265,10926203
8.116,10926234
8.113,10926265
8.177,10926296
8.262,10926327
8.206,10926360
8.087,10926392
8.052,10926425
8.044,10926458
8.205,10926489
8.07,10926521
8.106,10926553
8.027,10926585
8.2,10926616
8.129,10926646
8.283,10926677
8.199,10926709
8.165,10926740
8.074,10926774
8.234,10926804
8.275,10926836
8.205,10926868
8.314,10926898
8.155,10926930
8.229,10926963
8.215,10927000
8.161,10927035
8.235,10927069
8.132,10927101
8.068,10927134
8.013,10927168
8.101,10927200
8.101,10927232
8.092,10927262
8.068,10927295
8.193,10927322
8.175,10927356
8.006,10927390
8.049,10927427
8.274,10927462
8.109,10927497
8.07,10927528
8.032,10927562
8.055,10927592
8.063,10927625
8.247,10927657
8.048,10927688
8.029,10927722
8.256,10927756
8.21,10927791
8.184,10927826
8.255,10927862
8.038,10927893
8.161,10927923
8.011,10927955
8.169,10927990
8.044,10928023
8.175,10928053
8.145,10928086
8.267,10928119
8.037,10928155
8.164,10928183
6.699,10928207
8.205,10928242
8.363,10928274
8.236,10928304
8.043,10928335
8.139,10928365
8.349,10928397
8.155,10928428
8.223,10928459
8.076,10928488
8.12,10928522
8.157,10928553
8.219,10928584
8.114,10928615
8.208,10928645
8.145,10928676
8.143,10928709
8.091,10928743
8.05,10928772
8.179,10928805
8.241,10928838
8.157,10928869
8.195,10928901
8.135,10928932
8.145,10928965
8.157,10928999
8.187,10929033
8.065,10929064
8.19,10929099
8.126,10929130
8.135,10929163
8.184,10929191
8.237,10929224
8.147,10929255
8.019,10929286
7.631,10929312


==> Experiments/cumul-time-unreparo.csv <==
11.721,10903211
9.612,10903216
9.081,10903221
8.562,10903228
8.048,10903233
8.802,10903241
8.309,10903248
9.057,10903256
8.218,10903264
8.488,10903272
8.361,10903284
8.15,10903292
8.407,10903302
8.068,10903310
8.125,10903322
8.609,10903335
8.169,10903346
8.46,10903359
8.167,10903371
8.577,10903384
8.088,10903395
8.135,10903410
8.442,10903423
8.099,10903435
8.562,10903450
8.335,10903464
8.055,10903480
8.439,10903495
8.401,10903512
8.33,10903528
8.267,10903541
8.277,10903554
8.4,10903571
8.181,10903586
8.236,10903599
8.367,10903618
8.002,10903635
8.566,10903655
8.234,10903668
8.77,10903682
8.353,10903700
8.178,10903718
8.225,10903734
8.192,10903752
8.032,10903768
8.058,10903786
8.016,10903805
8.416,10903823
8.338,10903841
8.254,10903860
8.213,10903879
8.373,10903898
8.249,10903916
8.314,10903938
8.117,10903957
8.075,10903976
8.102,10903993
8.387,10904010
8.374,10904029
8.324,10904045
8.37,10904066
8.285,10904084
8.138,10904102
8.093,10904125
8.068,10904142
8.337,10904160
8.39,10904179
8.372,10904199
8.289,10904220
8.407,10904238
8.509,10904257
8.201,10904279
8.28,10904296
8.097,10904316
8.088,10904336
8.065,10904354
8.239,10904374
8.458,10904393
8.378,10904411
8.03,10904428
8.229,10904447
8.329,10904467
8.149,10904488
8.021,10904508
8.111,10904530
8.085,10904554
8.334,10904573
8.191,10904595
8.286,10904617
8.093,10904640
8.395,10904660
8.173,10904675
8.24,10904690
8.315,10904710
8.058,10904732
8.172,10904752
8.209,10904774
8.125,10904795
8.103,10904815
8.167,10904836
8.14,10904856
8.213,10904878
8.113,10904897
8.192,10904919
8.215,10904937
8.107,10904961
8.058,10904981
8.213,10905003
8.395,10905026
8.068,10905048
8.294,10905073
8.404,10905098
8.176,10905121
8.262,10905144
8.256,10905164
8.175,10905186
8.068,10905208
8.183,10905230
8.086,10905252
8.219,10905275
8.072,10905298
8.112,10905320
8.046,10905341
8.006,10905364
8.05,10905387
8.137,10905404
8.004,10905428
8.321,10905449
8.027,10905473
8.324,10905496
8.011,10905518
8.272,10905540
8.015,10905559
8.458,10905582
8.016,10905602
8.216,10905624
8.13,10905644
8.388,10905668
8.347,10905688
7.306,10905707
8.138,10905725
8.313,10905746
8.235,10905767
8.152,10905791
8.497,10905813
8.303,10905834
8.141,10905857
8.368,10905879
8.018,10905901
8.184,10905925
8.177,10905949
8.21,10905970
8.088,10905994
8.051,10906017
8.267,10906038
8.039,10906059
8.289,10906082
8.336,10906103
8.34,10906123
8.144,10906148
8.441,10906171
8.292,10906192
8.43,10906211
8.423,10906229
8.178,10906249
8.191,10906273
8.295,10906295
8.161,10906318
8.187,10906345
8.212,10906369
8.002,10906393
8.032,10906418
8.143,10906442
8.277,10906467
8.077,10906491
8.318,10906512
8.442,10906535
8.226,10906558
8.049,10906582
8.193,10906602
8.123,10906623
8.044,10906648
8.282,10906674
8.164,10906697
8.197,10906720
8.18,10906744
8.206,10906767
8.043,10906787
8.151,10906808
8.08,10906829
8.277,10906856
8.101,10906883
8.34,10906907
8.063,10906935
8.298,10906961
8.046,10906983
8.343,10907008
8.195,10907033
8.178,10907056
8.177,10907078
8.056,10907100
8.282,10907124
8.235,10907149
8.185,10907173
8.209,10907199
8.157,10907225
8.198,10907250
8.271,10907278
8.12,10907306
8.255,10907331
8.286,10907357
8.076,10907377
8.278,10907402
8.23,10907427
8.264,10907453
8.303,10907476
8.072,10907499
8.068,10907524
8.116,10907547
8.045,10907570
8.345,10907594
8.306,10907620
8.241,10907646
8.272,10907667
8.271,10907694
8.25,10907720
8.045,10907746
8.299,10907771
8.196,10907795
8.304,10907821
8.223,10907846
8.288,10907874
8.163,10907900
8.086,10907928
8.157,10907954
8.163,10907981
8.037,10908010
8.186,10908037
8.16,10908063
8.094,10908087
8.091,10908115
8.002,10908142
8.189,10908169
8.12,10908195
3.827,10908207
8.01,10908230
8.396,10908255
8.207,10908279
8.037,10908302
8.176,10908326
8.466,10908350
8.003,10908376
8.19,10908401
8.214,10908424
8.058,10908447
8.274,10908474
8.018,10908499
8.119,10908522
8.372,10908546
8.258,10908570
8.206,10908595
8.221,10908621
8.002,10908644
8.18,10908670
8.289,10908697
8.131,10908724
8.18,10908749
8.235,10908775
8.213,10908803
8.033,10908829
8.167,10908854
8.383,10908877
8.089,10908896
8.008,10908919
8.224,10908939
8.073,10908962
8.03,10908990
8.15,10909017
8.064,10909043
8.383,10909067
8.311,10909092
8.156,10909117
8.054,10909142
8.168,10909168
8.095,10909190
8.45,10909214
8.187,10909239
8.255,10909263
8.245,10909289
8.437,10909314
8.185,10909338
8.205,10909364
8.098,10909390
8.079,10909418
8.316,10909444
8.259,10909470
8.215,10909495
8.463,10909518
8.074,10909544
8.055,10909567
8.027,10909592
8.058,10909616
8.334,10909643
8.256,10909668
8.223,10909693
8.228,10909718
8.179,10909745
8.232,10909771
8.18,10909798
8.115,10909824
8.366,10909849
8.079,10909874
8.248,10909899
8.418,10909926
8.351,10909958
8.108,10909983
8.363,10910008
8.181,10910034
8.072,10910058
8.315,10910086
8.003,10910111
8.014,10910136
8.312,10910163
8.264,10910188
8.172,10910213
8.272,10910240
8.298,10910267
8.038,10910290
8.085,10910318
8.281,10910345
8.185,10910372
8.094,10910399
8.256,10910431
8.075,10910455
8.286,10910474
8.325,10910499
8.146,10910524
8.059,10910551
8.352,10910576
8.02,10910602
8.057,10910626
8.174,10910653
8.246,10910682
7.178,10910707
8.103,10910732
8.123,10910760
8.241,10910786
8.129,10910814
8.112,10910840
8.055,10910867
8.249,10910894
8.177,10910921
8.32,10910949
8.251,10910977
8.128,10911003
8.229,10911033
8.217,10911062
8.032,10911089
8.1,10911118
8.176,10911145
8.19,10911174
8.125,10911203
8.016,10911230
8.347,10911257
8.12,10911284
8.753,10911311
8.064,10911337
8.189,10911363
8.095,10911388
8.219,10911413
8.09,10911440
8.295,10911466
8.026,10911493
8.266,10911523
8.177,10911551
8.085,10911579
8.277,10911607
8.039,10911633
8.21,10911662
8.071,10911689
8.006,10911714
8.14,10911737
8.253,10911763
8.055,10911790
8.192,10911816
8.134,10911844
8.206,10911870
8.24,10911897
8.35,10911924
8.292,10911950
8.016,10911976
8.143,10912005
8.17,10912031
8.036,10912058
8.154,10912084
8.134,10912112
8.159,10912139
8.167,10912167
8.007,10912193
8.122,10912221
8.132,10912249
8.309,10912278
8.332,10912307
8.072,10912334
8.015,10912361
8.052,10912390
8.286,10912418
8.094,10912445
8.013,10912472
8.128,10912499
8.106,10912527
8.028,10912555
8.04,10912583
8.156,10912610
8.037,10912634
8.241,10912663
8.191,10912694
8.267,10912725
8.18,10912754
8.058,10912781
8.164,10912809
8.036,10912838
8.071,10912867
8.037,10912895
8.1,10912925
8.206,10912953
8.195,10912982
8.024,10913008
8.186,10913035
8.279,10913065
8.254,10913095
8.18,10913122
8.102,10913151
8.312,10913180
7.704,10913207
8.15,10913236
8.205,10913265
8.138,10913296
8.044,10913323
8.253,10913350
8.086,10913378
8.161,10913408
8.026,10913438
8.025,10913466
8.065,10913494
8.177,10913523
8.194,10913553
8.163,10913582
8.219,10913606
8.219,10913630
8.095,10913660
8.049,10913692
8.1,10913721
8.156,10913752
8.14,10913785
8.194,10913814
8.204,10913843
8.131,10913873
8.089,10913905
8.167,10913934
8.157,10913966
8.141,10913997
8.15,10914030
8.106,10914062
8.253,10914094
8.268,10914126
8.257,10914158
8.035,10914189
8.138,10914218
8.638,10914249
8.074,10914280
8.051,10914311
8.171,10914344
8.172,10914375
8.004,10914405
8.217,10914437
8.023,10914469
8.094,10914500
8.104,10914534
8.014,10914564
8.112,10914594
8.23,10914626
8.098,10914656
8.145,10914687
8.227,10914718
8.232,10914748
8.067,10914778
8.17,10914813
8.094,10914848
8.041,10914881
8.278,10914911
8.061,10914944
8.138,10914976
8.05,10915007
8.265,10915036
8.189,10915066
8.068,10915097
8.149,10915128
8.11,10915152
8.281,10915177
8.065,10915203
8.198,10915231
8.095,10915262
8.28,10915292
8.154,10915324
8.215,10915355
8.082,10915385
8.064,10915414
8.215,10915445
8.137,10915474
8.083,10915504
8.093,10915537
8.035,10915569
8.295,10915601
8.075,10915630
8.298,10915659
8.12,10915693
4.148,10915707
8.155,10915734
8.005,10915761
8.079,10915792
8.104,10915823
8.107,10915852
8.116,10915878
8.463,10915907
8.034,10915934
8.19,10915961
8.239,10915988
8.23,10916015
8.046,10916040
8.153,10916073
8.284,10916101
8.191,10916125
8.023,10916152
8.007,10916181
8.023,10916212
8.24,10916240
8.19,10916270
8.119,10916300
8.14,10916326
8.135,10916354
8.132,10916383
8.214,10916413
8.22,10916445
8.168,10916474
8.137,10916503
8.167,10916531
8.157,10916559
76.97,10916582
11.266,10916583
8.053,10916605
8.066,10916634
8.302,10916657
8.186,10916684
8.163,10916714
8.031,10916743
8.149,10916773
8.069,10916798
8.11,10916827
8.123,10916855
8.271,10916883
8.236,10916911
8.197,10916936
8.053,10916964
8.192,10916994
8.117,10917022
8.165,10917052
8.157,10917080
8.278,10917109
8.072,10917134
8.008,10917164
8.093,10917194
8.106,10917220
8.026,10917247
8.101,10917273
8.287,10917299
8.131,10917325
8.192,10917352
8.215,10917377
8.233,10917403
8.119,10917427
8.111,10917456
8.135,10917485
8.164,10917516
8.284,10917546
8.185,10917579
8.242,10917610
8.137,10917637
8.093,10917664
8.17,10917693
8.204,10917720
8.02,10917747
8.074,10917775
8.055,10917803
8.064,10917834
8.197,10917863
8.01,10917892
8.292,10917921
8.27,10917948
8.178,10917974
8.109,10918001
8.191,10918029
8.01,10918057
8.257,10918085
8.122,10918114
8.115,10918140
8.355,10918163
8.261,10918189
6.57,10918207
8.238,10918231
8.136,10918257
8.097,10918282
8.195,10918311
8.308,10918339
8.192,10918370
8.096,10918400
8.289,10918429
8.279,10918457
8.214,10918487
8.096,10918520
8.136,10918551
8.153,10918581
8.125,10918609
8.138,10918637
8.097,10918670
8.064,10918699
8.178,10918727
8.25,10918754
8.268,10918785
8.011,10918815
8.084,10918845
8.21,10918872
8.055,10918897
8.185,10918926
8.199,10918957
8.115,10918985
8.22,10919018
8.052,10919047
8.048,10919074
8.079,10919102
8.019,10919133
8.233,10919163
8.06,10919193
8.191,10919223
8.233,10919252
8.011,10919283
8.131,10919310
8.093,10919340
8.181,10919372
8.234,10919405
8.129,10919434
8.006,10919464
8.042,10919493
8.221,10919521
8.118,10919550
8.003,10919579
8.068,10919610
8.239,10919642
8.317,10919672
8.147,10919703
8.358,10919733
8.164,10919763
8.319,10919794
8.194,10919824
199,10919853
8.228,10919881
8.094,10919912
8.192,10919945
8.076,10919974
8.178,10920005
8.211,10920043
8.171,10920082
8.159,10920116
8.289,10920147
8.099,10920178
8.064,10920211
8.096,10920246
8.063,10920280
8.203,10920313
8.076,10920348
8.158,10920380
8.214,10920416
8.083,10920446
8.036,10920478
8.187,10920508
8.116,10920539
8.149,10920568
8.111,10920596
8.264,10920626
8.009,10920657
8.3,10920690
3.906,10920707
8.121,10920736
8.123,10920769
8.025,10920797
8.188,10920828
8.158,10920859
8.172,10920889
8.195,10920918
8.049,10920944
8.162,10920975
8.15,10921003
8.146,10921035
8.046,10921065
8.014,10921094
8.003,10921125
8.153,10921155
8.007,10921184
8.183,10921215
8.02,10921244
8.088,10921276
8.153,10921310
8.296,10921335
8.037,10921366
8.073,10921395
8.121,10921423
8.12,10921451
8.181,10921483
8.011,10921512
8.315,10921541
8.052,10921569
8.116,10921597
8.159,10921625
8.27,10921654
8.059,10921680
8.118,10921707
8.185,10921734
8.131,10921764
8.038,10921795
8.06,10921828
8.218,10921859
8.093,10921888
8.067,10921917
8.101,10921948
8.241,10921978
8.192,10922005
8.313,10922040
8.194,10922071
8.124,10922102
8.063,10922132
8.227,10922163
8.209,10922195
8.25,10922226
8.316,10922254
8.099,10922284
8.289,10922314
8.282,10922345
8.208,10922374
8.154,10922405
8.084,10922434
8.071,10922463
8.105,10922493
8.026,10922523
8.027,10922551
8.194,10922583
8.299,10922612
8.204,10922641
8.213,10922667
8.099,10922698
8.376,10922726
8.268,10922753
8.275,10922781
8.203,10922809
8.05,10922835
8.036,10922864
8.005,10922891
8.201,10922924
8.181,10922950
8.015,10922981
8.019,10923011
8.285,10923041
8.119,10923066
8,10923093
8.018,10923119
8.277,10923148
8.145,10923176
8,10923204
7.44E-01,10923207
8.12,10923228
8.157,10923255
8.054,10923282
8.047,10923309
8.13,10923335
8.344,10923362
8.319,10923388
8.152,10923416
8.041,10923444
8.114,10923474
8.083,10923502
8.292,10923531
8.131,10923563
8.081,10923590
8.029,10923619
8.22,10923648
8.083,10923677
8.137,10923705
8.303,10923731
8.079,10923758
8.236,10923783
8.025,10923807
8.524,10923833
8.163,10923862
8.239,10923887
8.213,10923916
8.005,10923945
8.059,10923969
8.256,10923996
8.204,10924027
8.064,10924056
8.195,10924087
8.099,10924114
8.216,10924143
8.092,10924171
8.216,10924202
8.109,10924238
8.06,10924270
8.098,10924298
8.106,10924325
8.365,10924354
8.257,10924383
8.363,10924409
8.315,10924437
8.019,10924464
8.224,10924494
8.23,10924521
8.159,10924547
547,10924573
8.061,10924600
8.121,10924629
8.189,10924656
8.133,10924685
8.15,10924710
8.05,10924737
8.021,10924764
8.266,10924791
8.25,10924819
8.218,10924851
8.028,10924881
8.093,10924913
8.275,10924947
8.149,10924978
8.123,10925010
8.123,10925041
8.015,10925073
8.255,10925104
8.073,10925135
8.058,10925168
8.078,10925198
8.008,10925225
8.142,10925258
8.019,10925290
8.191,10925319
8.187,10925350
8.003,10925381
8.046,10925411
8.129,10925438
8.163,10925467
8.066,10925496
8.243,10925523
8.167,10925555
8.26,10925590
8.121,10925621
8.188,10925650
8.052,10925679
7.05,10925707
8.217,10925735
8.205,10925770
8.043,10925799
8.004,10925829
8.003,10925858
8.113,10925887
8.084,10925917
8.103,10925948
8.056,10925977
8.165,10926009
8.078,10926042
8.154,10926072
8.249,10926103
8.001,10926134
8.177,10926168
8.147,10926198
8.285,10926229
8.07,10926259
8.164,10926292
8.192,10926323
8.029,10926358
8.084,10926391
8.239,10926424
8.191,10926460
8.031,10926491
8.12,10926524
8.147,10926555
8.085,10926585
8.087,10926615
8.163,10926646
8.155,10926676
8.153,10926708
8.076,10926738
8.072,10926773
8.169,10926802
8.015,10926834
8.33,10926866
8.014,10926896
8.271,10926930
8.126,10926966
8.242,10927003
8.245,10927037
8.044,10927069
8.189,10927101
8.051,10927134
8.146,10927166
8.012,10927197
8.247,10927228
8.185,10927261
8.074,10927293
8.066,10927321
8.153,10927355
8.151,10927390
8.04,10927426
8.337,10927460
8.075,10927494
8.131,10927526
8.056,10927559
8.228,10927593
8.137,10927626
8.032,10927657
8.019,10927688
8.208,10927722
8.014,10927755
8.09,10927787
8.155,10927822
8.119,10927859
8.078,10927892
8.019,10927923
8.123,10927956
8.038,10927991
8.17,10928023
8.059,10928052
8.102,10928082
8.01,10928115
8.183,10928151
8.087,10928182
6.861,10928207
8.153,10928240
8.149,10928272
8.128,10928302
8.282,10928334
8.403,10928364
8.109,10928395
8.216,10928427
8.084,10928457
8.032,10928485
8.056,10928518
8.294,10928550
8.011,10928581
8.005,10928612
8.141,10928642
8.039,10928671
8.005,10928704
8.097,10928737
8.283,10928768
8.194,10928801
8.052,10928833
8.098,10928865
8.074,10928897
8.21,10928929
8.204,10928961
8.278,10928995
8.281,10929028
8.201,10929062
8.074,10929096
8.024,10929128
8.099,10929160
8.13,10929187
8.033,10929218
8.134,10929247
8.127,10929279
8.032,10929307
1.311,10929312


==> Experiments/simpleWithdrawContract/build/contracts/Migrations.json <==
{
  "contractName": "Migrations",
  "abi": [
    {
      "constant": true,
      "inputs": [],
      "name": "last_completed_migration",
      "outputs": [
        {
          "name": "",
          "type": "uint256"
        }
      ],
      "payable": false,
      "stateMutability": "view",
      "type": "function",
      "signature": "0x445df0ac"
    },
    {
      "constant": true,
      "inputs": [],
      "name": "owner",
      "outputs": [
        {
          "name": "",
          "type": "address"
        }
      ],
      "payable": false,
      "stateMutability": "view",
      "type": "function",
      "signature": "0x8da5cb5b"
    },
    {
      "inputs": [],
      "payable": false,
      "stateMutability": "nonpayable",
      "type": "constructor",
      "signature": "constructor"
    },
    {
      "constant": false,
      "inputs": [
        {
          "name": "completed",
          "type": "uint256"
        }
      ],
      "name": "setCompleted",
      "outputs": [],
      "payable": false,
      "stateMutability": "nonpayable",
      "type": "function",
      "signature": "0xfdacd576"
    },
    {
      "constant": false,
      "inputs": [
        {
          "name": "new_address",
          "type": "address"
        }
      ],
      "name": "upgrade",
      "outputs": [],
      "payable": false,
      "stateMutability": "nonpayable",
      "type": "function",
      "signature": "0x0900f010"
    }
  ],
  "metadata": "{\"compiler\":{\"version\":\"0.5.0+commit.1d4f565a\"},\"language\":\"Solidity\",\"output\":{\"abi\":[{\"constant\":false,\"inputs\":[{\"name\":\"new_address\",\"type\":\"address\"}],\"name\":\"upgrade\",\"outputs\":[],\"payable\":false,\"stateMutability\":\"nonpayable\",\"type\":\"function\"},{\"constant\":true,\"inputs\":[],\"name\":\"last_completed_migration\",\"outputs\":[{\"name\":\"\",\"type\":\"uint256\"}],\"payable\":false,\"stateMutability\":\"view\",\"type\":\"function\"},{\"constant\":true,\"inputs\":[],\"name\":\"owner\",\"outputs\":[{\"name\":\"\",\"type\":\"address\"}],\"payable\":false,\"stateMutability\":\"view\",\"type\":\"function\"},{\"constant\":false,\"inputs\":[{\"name\":\"completed\",\"type\":\"uint256\"}],\"name\":\"setCompleted\",\"outputs\":[],\"payable\":false,\"stateMutability\":\"nonpayable\",\"type\":\"function\"},{\"inputs\":[],\"payable\":false,\"stateMutability\":\"nonpayable\",\"type\":\"constructor\"}],\"devdoc\":{\"methods\":{}},\"userdoc\":{\"methods\":{}}},\"settings\":{\"compilationTarget\":{\"/run/media/haxolotl/Backup/GitRoot/Ctrl-Z/Experiments/simpleWithdrawContract/contracts/Migrations.sol\":\"Migrations\"},\"evmVersion\":\"byzantium\",\"libraries\":{},\"optimizer\":{\"enabled\":false,\"runs\":200},\"remappings\":[]},\"sources\":{\"/run/media/haxolotl/Backup/GitRoot/Ctrl-Z/Experiments/simpleWithdrawContract/contracts/Migrations.sol\":{\"keccak256\":\"0xfdb731592344e2a2890faf03baec7b4bee7057ffba18ba6dbb6eec8db85f8f4c\",\"urls\":[\"bzzr://ddc8801d0a2a7220c2c9bf3881b4921817e72fdd96827ec8be4428fa009ace07\"]}},\"version\":1}",
  "bytecode": "0x608060405234801561001057600080fd5b50336000806101000a81548173ffffffffffffffffffffffffffffffffffffffff021916908373ffffffffffffffffffffffffffffffffffffffff160217905550610314806100606000396000f3fe608060405260043610610062576000357c0100000000000000000000000000000000000000000000000000000000900463ffffffff1680630900f01014610067578063445df0ac146100b85780638da5cb5b146100e3578063fdacd5761461013a575b600080fd5b34801561007357600080fd5b506100b66004803603602081101561008a57600080fd5b81019080803573ffffffffffffffffffffffffffffffffffffffff169060200190929190505050610175565b005b3480156100c457600080fd5b506100cd61025d565b6040518082815260200191505060405180910390f35b3480156100ef57600080fd5b506100f8610263565b604051808273ffffffffffffffffffffffffffffffffffffffff1673ffffffffffffffffffffffffffffffffffffffff16815260200191505060405180910390f35b34801561014657600080fd5b506101736004803603602081101561015d57600080fd5b8101908080359060200190929190505050610288565b005b6000809054906101000a900473ffffffffffffffffffffffffffffffffffffffff1673ffffffffffffffffffffffffffffffffffffffff163373ffffffffffffffffffffffffffffffffffffffff16141561025a5760008190508073ffffffffffffffffffffffffffffffffffffffff1663fdacd5766001546040518263ffffffff167c010000000000000000000000000000000000000000000000000000000002815260040180828152602001915050600060405180830381600087803b15801561024057600080fd5b505af1158015610254573d6000803e3d6000fd5b50505050505b50565b60015481565b6000809054906101000a900473ffffffffffffffffffffffffffffffffffffffff1681565b6000809054906101000a900473ffffffffffffffffffffffffffffffffffffffff1673ffffffffffffffffffffffffffffffffffffffff163373ffffffffffffffffffffffffffffffffffffffff1614156102e557806001819055505b5056fea165627a7a7230582040d8d163d2829e1280b829f6f1ac2209783be9415db38222c52d961d49667baa0029",
  "deployedBytecode": "0x608060405260043610610062576000357c0100000000000000000000000000000000000000000000000000000000900463ffffffff1680630900f01014610067578063445df0ac146100b85780638da5cb5b146100e3578063fdacd5761461013a575b600080fd5b34801561007357600080fd5b506100b66004803603602081101561008a57600080fd5b81019080803573ffffffffffffffffffffffffffffffffffffffff169060200190929190505050610175565b005b3480156100c457600080fd5b506100cd61025d565b6040518082815260200191505060405180910390f35b3480156100ef57600080fd5b506100f8610263565b604051808273ffffffffffffffffffffffffffffffffffffffff1673ffffffffffffffffffffffffffffffffffffffff16815260200191505060405180910390f35b34801561014657600080fd5b506101736004803603602081101561015d57600080fd5b8101908080359060200190929190505050610288565b005b6000809054906101000a900473ffffffffffffffffffffffffffffffffffffffff1673ffffffffffffffffffffffffffffffffffffffff163373ffffffffffffffffffffffffffffffffffffffff16141561025a5760008190508073ffffffffffffffffffffffffffffffffffffffff1663fdacd5766001546040518263ffffffff167c010000000000000000000000000000000000000000000000000000000002815260040180828152602001915050600060405180830381600087803b15801561024057600080fd5b505af1158015610254573d6000803e3d6000fd5b50505050505b50565b60015481565b6000809054906101000a900473ffffffffffffffffffffffffffffffffffffffff1681565b6000809054906101000a900473ffffffffffffffffffffffffffffffffffffffff1673ffffffffffffffffffffffffffffffffffffffff163373ffffffffffffffffffffffffffffffffffffffff1614156102e557806001819055505b5056fea165627a7a7230582040d8d163d2829e1280b829f6f1ac2209783be9415db38222c52d961d49667baa0029",
  "sourceMap": "34:480:0:-;;;123:50;8:9:-1;5:2;;;30:1;27;20:12;5:2;123:50:0;158:10;150:5;;:18;;;;;;;;;;;;;;;;;;34:480;;;;;;",
  "deployedSourceMap": "34:480:0:-;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;347:165;;8:9:-1;5:2;;;30:1;27;20:12;5:2;347:165:0;;;;;;13:2:-1;8:3;5:11;2:2;;;29:1;26;19:12;2:2;347:165:0;;;;;;;;;;;;;;;;;;;;;;82:36;;8:9:-1;5:2;;;30:1;27;20:12;5:2;82:36:0;;;;;;;;;;;;;;;;;;;;;;;58:20;;8:9:-1;5:2;;;30:1;27;20:12;5:2;58:20:0;;;;;;;;;;;;;;;;;;;;;;;;;;;240:103;;8:9:-1;5:2;;;30:1;27;20:12;5:2;240:103:0;;;;;;13:2:-1;8:3;5:11;2:2;;;29:1;26;19:12;2:2;240:103:0;;;;;;;;;;;;;;;;;;;;347:165;223:5;;;;;;;;;;;209:19;;:10;:19;;;205:26;;;409:19;442:11;409:45;;460:8;:21;;;482:24;;460:47;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;8:9:-1;5:2;;;30:1;27;20:12;5:2;460:47:0;;;;8:9:-1;5:2;;;45:16;42:1;39;24:38;77:16;74:1;67:27;5:2;460:47:0;;;;230:1;205:26;347:165;:::o;82:36::-;;;;:::o;58:20::-;;;;;;;;;;;;;:::o;240:103::-;223:5;;;;;;;;;;;209:19;;:10;:19;;;205:26;;;329:9;302:24;:36;;;;205:26;240:103;:::o",
  "source": "pragma solidity >=0.4.21 <0.6.0;\n\ncontract Migrations {\n  address public owner;\n  uint public last_completed_migration;\n\n  constructor() public {\n    owner = msg.sender;\n  }\n\n  modifier restricted() {\n    if (msg.sender == owner) _;\n  }\n\n  function setCompleted(uint completed) public restricted {\n    last_completed_migration = completed;\n  }\n\n  function upgrade(address new_address) public restricted {\n    Migrations upgraded = Migrations(new_address);\n    upgraded.setCompleted(last_completed_migration);\n  }\n}\n",
  "sourcePath": "/run/media/haxolotl/Backup/GitRoot/Ctrl-Z/Experiments/simpleWithdrawContract/contracts/Migrations.sol",
  "ast": {
    "absolutePath": "/run/media/haxolotl/Backup/GitRoot/Ctrl-Z/Experiments/simpleWithdrawContract/contracts/Migrations.sol",
    "exportedSymbols": {
      "Migrations": [
        56
      ]
    },
    "id": 57,
    "nodeType": "SourceUnit",
    "nodes": [
      {
        "id": 1,
        "literals": [
          "solidity",
          ">=",
          "0.4",
          ".21",
          "<",
          "0.6",
          ".0"
        ],
        "nodeType": "PragmaDirective",
        "src": "0:32:0"
      },
      {
        "baseContracts": [],
        "contractDependencies": [],
        "contractKind": "contract",
        "documentation": null,
        "fullyImplemented": true,
        "id": 56,
        "linearizedBaseContracts": [
          56
        ],
        "name": "Migrations",
        "nodeType": "ContractDefinition",
        "nodes": [
          {
            "constant": false,
            "id": 3,
            "name": "owner",
            "nodeType": "VariableDeclaration",
            "scope": 56,
            "src": "58:20:0",
            "stateVariable": true,
            "storageLocation": "default",
            "typeDescriptions": {
              "typeIdentifier": "t_address",
              "typeString": "address"
            },
            "typeName": {
              "id": 2,
              "name": "address",
              "nodeType": "ElementaryTypeName",
              "src": "58:7:0",
              "stateMutability": "nonpayable",
              "typeDescriptions": {
                "typeIdentifier": "t_address",
                "typeString": "address"
              }
            },
            "value": null,
            "visibility": "public"
          },
          {
            "constant": false,
            "id": 5,
            "name": "last_completed_migration",
            "nodeType": "VariableDeclaration",
            "scope": 56,
            "src": "82:36:0",
            "stateVariable": true,
            "storageLocation": "default",
            "typeDescriptions": {
              "typeIdentifier": "t_uint256",
              "typeString": "uint256"
            },
            "typeName": {
              "id": 4,
              "name": "uint",
              "nodeType": "ElementaryTypeName",
              "src": "82:4:0",
              "typeDescriptions": {
                "typeIdentifier": "t_uint256",
                "typeString": "uint256"
              }
            },
            "value": null,
            "visibility": "public"
          },
          {
            "body": {
              "id": 13,
              "nodeType": "Block",
              "src": "144:29:0",
              "statements": [
                {
                  "expression": {
                    "argumentTypes": null,
                    "id": 11,
                    "isConstant": false,
                    "isLValue": false,
                    "isPure": false,
                    "lValueRequested": false,
                    "leftHandSide": {
                      "argumentTypes": null,
                      "id": 8,
                      "name": "owner",
                      "nodeType": "Identifier",
                      "overloadedDeclarations": [],
                      "referencedDeclaration": 3,
                      "src": "150:5:0",
                      "typeDescriptions": {
                        "typeIdentifier": "t_address",
                        "typeString": "address"
                      }
                    },
                    "nodeType": "Assignment",
                    "operator": "=",
                    "rightHandSide": {
                      "argumentTypes": null,
                      "expression": {
                        "argumentTypes": null,
                        "id": 9,
                        "name": "msg",
                        "nodeType": "Identifier",
                        "overloadedDeclarations": [],
                        "referencedDeclaration": 107,
                        "src": "158:3:0",
                        "typeDescriptions": {
                          "typeIdentifier": "t_magic_message",
                          "typeString": "msg"
                        }
                      },
                      "id": 10,
                      "isConstant": false,
                      "isLValue": false,
                      "isPure": false,
                      "lValueRequested": false,
                      "memberName": "sender",
                      "nodeType": "MemberAccess",
                      "referencedDeclaration": null,
                      "src": "158:10:0",
                      "typeDescriptions": {
                        "typeIdentifier": "t_address_payable",
                        "typeString": "address payable"
                      }
                    },
                    "src": "150:18:0",
                    "typeDescriptions": {
                      "typeIdentifier": "t_address",
                      "typeString": "address"
                    }
                  },
                  "id": 12,
                  "nodeType": "ExpressionStatement",
                  "src": "150:18:0"
                }
              ]
            },
            "documentation": null,
            "id": 14,
            "implemented": true,
            "kind": "constructor",
            "modifiers": [],
            "name": "",
            "nodeType": "FunctionDefinition",
            "parameters": {
              "id": 6,
              "nodeType": "ParameterList",
              "parameters": [],
              "src": "134:2:0"
            },
            "returnParameters": {
              "id": 7,
              "nodeType": "ParameterList",
              "parameters": [],
              "src": "144:0:0"
            },
            "scope": 56,
            "src": "123:50:0",
            "stateMutability": "nonpayable",
            "superFunction": null,
            "visibility": "public"
          },
          {
            "body": {
              "id": 22,
              "nodeType": "Block",
              "src": "199:37:0",
              "statements": [
                {
                  "condition": {
                    "argumentTypes": null,
                    "commonType": {
                      "typeIdentifier": "t_address",
                      "typeString": "address"
                    },
                    "id": 19,
                    "isConstant": false,
                    "isLValue": false,
                    "isPure": false,
                    "lValueRequested": false,
                    "leftExpression": {
                      "argumentTypes": null,
                      "expression": {
                        "argumentTypes": null,
                        "id": 16,
                        "name": "msg",
                        "nodeType": "Identifier",
                        "overloadedDeclarations": [],
                        "referencedDeclaration": 107,
                        "src": "209:3:0",
                        "typeDescriptions": {
                          "typeIdentifier": "t_magic_message",
                          "typeString": "msg"
                        }
                      },
                      "id": 17,
                      "isConstant": false,
                      "isLValue": false,
                      "isPure": false,
                      "lValueRequested": false,
                      "memberName": "sender",
                      "nodeType": "MemberAccess",
                      "referencedDeclaration": null,
                      "src": "209:10:0",
                      "typeDescriptions": {
                        "typeIdentifier": "t_address_payable",
                        "typeString": "address payable"
                      }
                    },
                    "nodeType": "BinaryOperation",
                    "operator": "==",
                    "rightExpression": {
                      "argumentTypes": null,
                      "id": 18,
                      "name": "owner",
                      "nodeType": "Identifier",
                      "overloadedDeclarations": [],
                      "referencedDeclaration": 3,
                      "src": "223:5:0",
                      "typeDescriptions": {
                        "typeIdentifier": "t_address",
                        "typeString": "address"
                      }
                    },
                    "src": "209:19:0",
                    "typeDescriptions": {
                      "typeIdentifier": "t_bool",
                      "typeString": "bool"
                    }
                  },
                  "falseBody": null,
                  "id": 21,
                  "nodeType": "IfStatement",
                  "src": "205:26:0",
                  "trueBody": {
                    "id": 20,
                    "nodeType": "PlaceholderStatement",
                    "src": "230:1:0"
                  }
                }
              ]
            },
            "documentation": null,
            "id": 23,
            "name": "restricted",
            "nodeType": "ModifierDefinition",
            "parameters": {
              "id": 15,
              "nodeType": "ParameterList",
              "parameters": [],
              "src": "196:2:0"
            },
            "src": "177:59:0",
            "visibility": "internal"
          },
          {
            "body": {
              "id": 34,
              "nodeType": "Block",
              "src": "296:47:0",
              "statements": [
                {
                  "expression": {
                    "argumentTypes": null,
                    "id": 32,
                    "isConstant": false,
                    "isLValue": false,
                    "isPure": false,
                    "lValueRequested": false,
                    "leftHandSide": {
                      "argumentTypes": null,
                      "id": 30,
                      "name": "last_completed_migration",
                      "nodeType": "Identifier",
                      "overloadedDeclarations": [],
                      "referencedDeclaration": 5,
                      "src": "302:24:0",
                      "typeDescriptions": {
                        "typeIdentifier": "t_uint256",
                        "typeString": "uint256"
                      }
                    },
                    "nodeType": "Assignment",
                    "operator": "=",
                    "rightHandSide": {
                      "argumentTypes": null,
                      "id": 31,
                      "name": "completed",
                      "nodeType": "Identifier",
                      "overloadedDeclarations": [],
                      "referencedDeclaration": 25,
                      "src": "329:9:0",
                      "typeDescriptions": {
                        "typeIdentifier": "t_uint256",
                        "typeString": "uint256"
                      }
                    },
                    "src": "302:36:0",
                    "typeDescriptions": {
                      "typeIdentifier": "t_uint256",
                      "typeString": "uint256"
                    }
                  },
                  "id": 33,
                  "nodeType": "ExpressionStatement",
                  "src": "302:36:0"
                }
              ]
            },
            "documentation": null,
            "id": 35,
            "implemented": true,
            "kind": "function",
            "modifiers": [
              {
                "arguments": null,
                "id": 28,
                "modifierName": {
                  "argumentTypes": null,
                  "id": 27,
                  "name": "restricted",
                  "nodeType": "Identifier",
                  "overloadedDeclarations": [],
                  "referencedDeclaration": 23,
                  "src": "285:10:0",
                  "typeDescriptions": {
                    "typeIdentifier": "t_modifier$__$",
                    "typeString": "modifier ()"
                  }
                },
                "nodeType": "ModifierInvocation",
                "src": "285:10:0"
              }
            ],
            "name": "setCompleted",
            "nodeType": "FunctionDefinition",
            "parameters": {
              "id": 26,
              "nodeType": "ParameterList",
              "parameters": [
                {
                  "constant": false,
                  "id": 25,
                  "name": "completed",
                  "nodeType": "VariableDeclaration",
                  "scope": 35,
                  "src": "262:14:0",
                  "stateVariable": false,
                  "storageLocation": "default",
                  "typeDescriptions": {
                    "typeIdentifier": "t_uint256",
                    "typeString": "uint256"
                  },
                  "typeName": {
                    "id": 24,
                    "name": "uint",
                    "nodeType": "ElementaryTypeName",
                    "src": "262:4:0",
                    "typeDescriptions": {
                      "typeIdentifier": "t_uint256",
                      "typeString": "uint256"
                    }
                  },
                  "value": null,
                  "visibility": "internal"
                }
              ],
              "src": "261:16:0"
            },
            "returnParameters": {
              "id": 29,
              "nodeType": "ParameterList",
              "parameters": [],
              "src": "296:0:0"
            },
            "scope": 56,
            "src": "240:103:0",
            "stateMutability": "nonpayable",
            "superFunction": null,
            "visibility": "public"
          },
          {
            "body": {
              "id": 54,
              "nodeType": "Block",
              "src": "403:109:0",
              "statements": [
                {
                  "assignments": [
                    43
                  ],
                  "declarations": [
                    {
                      "constant": false,
                      "id": 43,
                      "name": "upgraded",
                      "nodeType": "VariableDeclaration",
                      "scope": 54,
                      "src": "409:19:0",
                      "stateVariable": false,
                      "storageLocation": "default",
                      "typeDescriptions": {
                        "typeIdentifier": "t_contract$_Migrations_$56",
                        "typeString": "contract Migrations"
                      },
                      "typeName": {
                        "contractScope": null,
                        "id": 42,
                        "name": "Migrations",
                        "nodeType": "UserDefinedTypeName",
                        "referencedDeclaration": 56,
                        "src": "409:10:0",
                        "typeDescriptions": {
                          "typeIdentifier": "t_contract$_Migrations_$56",
                          "typeString": "contract Migrations"
                        }
                      },
                      "value": null,
                      "visibility": "internal"
                    }
                  ],
                  "id": 47,
                  "initialValue": {
                    "argumentTypes": null,
                    "arguments": [
                      {
                        "argumentTypes": null,
                        "id": 45,
                        "name": "new_address",
                        "nodeType": "Identifier",
                        "overloadedDeclarations": [],
                        "referencedDeclaration": 37,
                        "src": "442:11:0",
                        "typeDescriptions": {
                          "typeIdentifier": "t_address",
                          "typeString": "address"
                        }
                      }
                    ],
                    "expression": {
                      "argumentTypes": [
                        {
                          "typeIdentifier": "t_address",
                          "typeString": "address"
                        }
                      ],
                      "id": 44,
                      "name": "Migrations",
                      "nodeType": "Identifier",
                      "overloadedDeclarations": [],
                      "referencedDeclaration": 56,
                      "src": "431:10:0",
                      "typeDescriptions": {
                        "typeIdentifier": "t_type$_t_contract$_Migrations_$56_$",
                        "typeString": "type(contract Migrations)"
                      }
                    },
                    "id": 46,
                    "isConstant": false,
                    "isLValue": false,
                    "isPure": false,
                    "kind": "typeConversion",
                    "lValueRequested": false,
                    "names": [],
                    "nodeType": "FunctionCall",
                    "src": "431:23:0",
                    "typeDescriptions": {
                      "typeIdentifier": "t_contract$_Migrations_$56",
                      "typeString": "contract Migrations"
                    }
                  },
                  "nodeType": "VariableDeclarationStatement",
                  "src": "409:45:0"
                },
                {
                  "expression": {
                    "argumentTypes": null,
                    "arguments": [
                      {
                        "argumentTypes": null,
                        "id": 51,
                        "name": "last_completed_migration",
                        "nodeType": "Identifier",
                        "overloadedDeclarations": [],
                        "referencedDeclaration": 5,
                        "src": "482:24:0",
                        "typeDescriptions": {
                          "typeIdentifier": "t_uint256",
                          "typeString": "uint256"
                        }
                      }
                    ],
                    "expression": {
                      "argumentTypes": [
                        {
                          "typeIdentifier": "t_uint256",
                          "typeString": "uint256"
                        }
                      ],
                      "expression": {
                        "argumentTypes": null,
                        "id": 48,
                        "name": "upgraded",
                        "nodeType": "Identifier",
                        "overloadedDeclarations": [],
                        "referencedDeclaration": 43,
                        "src": "460:8:0",
                        "typeDescriptions": {
                          "typeIdentifier": "t_contract$_Migrations_$56",
                          "typeString": "contract Migrations"
                        }
                      },
                      "id": 50,
                      "isConstant": false,
                      "isLValue": false,
                      "isPure": false,
                      "lValueRequested": false,
                      "memberName": "setCompleted",
                      "nodeType": "MemberAccess",
                      "referencedDeclaration": 35,
                      "src": "460:21:0",
                      "typeDescriptions": {
                        "typeIdentifier": "t_function_external_nonpayable$_t_uint256_$returns$__$",
                        "typeString": "function (uint256) external"
                      }
                    },
                    "id": 52,
                    "isConstant": false,
                    "isLValue": false,
                    "isPure": false,
                    "kind": "functionCall",
                    "lValueRequested": false,
                    "names": [],
                    "nodeType": "FunctionCall",
                    "src": "460:47:0",
                    "typeDescriptions": {
                      "typeIdentifier": "t_tuple$__$",
                      "typeString": "tuple()"
                    }
                  },
                  "id": 53,
                  "nodeType": "ExpressionStatement",
                  "src": "460:47:0"
                }
              ]
            },
            "documentation": null,
            "id": 55,
            "implemented": true,
            "kind": "function",
            "modifiers": [
              {
                "arguments": null,
                "id": 40,
                "modifierName": {
                  "argumentTypes": null,
                  "id": 39,
                  "name": "restricted",
                  "nodeType": "Identifier",
                  "overloadedDeclarations": [],
                  "referencedDeclaration": 23,
                  "src": "392:10:0",
                  "typeDescriptions": {
                    "typeIdentifier": "t_modifier$__$",
                    "typeString": "modifier ()"
                  }
                },
                "nodeType": "ModifierInvocation",
                "src": "392:10:0"
              }
            ],
            "name": "upgrade",
            "nodeType": "FunctionDefinition",
            "parameters": {
              "id": 38,
              "nodeType": "ParameterList",
              "parameters": [
                {
                  "constant": false,
                  "id": 37,
                  "name": "new_address",
                  "nodeType": "VariableDeclaration",
                  "scope": 55,
                  "src": "364:19:0",
                  "stateVariable": false,
                  "storageLocation": "default",
                  "typeDescriptions": {
                    "typeIdentifier": "t_address",
                    "typeString": "address"
                  },
                  "typeName": {
                    "id": 36,
                    "name": "address",
                    "nodeType": "ElementaryTypeName",
                    "src": "364:7:0",
                    "stateMutability": "nonpayable",
                    "typeDescriptions": {
                      "typeIdentifier": "t_address",
                      "typeString": "address"
                    }
                  },
                  "value": null,
                  "visibility": "internal"
                }
              ],
              "src": "363:21:0"
            },
            "returnParameters": {
              "id": 41,
              "nodeType": "ParameterList",
              "parameters": [],
              "src": "403:0:0"
            },
            "scope": 56,
            "src": "347:165:0",
            "stateMutability": "nonpayable",
            "superFunction": null,
            "visibility": "public"
          }
        ],
        "scope": 57,
        "src": "34:480:0"
      }
    ],
    "src": "0:515:0"
  },
  "legacyAST": {
    "absolutePath": "/run/media/haxolotl/Backup/GitRoot/Ctrl-Z/Experiments/simpleWithdrawContract/contracts/Migrations.sol",
    "exportedSymbols": {
      "Migrations": [
        56
      ]
    },
    "id": 57,
    "nodeType": "SourceUnit",
    "nodes": [
      {
        "id": 1,
        "literals": [
          "solidity",
          ">=",
          "0.4",
          ".21",
          "<",
          "0.6",
          ".0"
        ],
        "nodeType": "PragmaDirective",
        "src": "0:32:0"
      },
      {
        "baseContracts": [],
        "contractDependencies": [],
        "contractKind": "contract",
        "documentation": null,
        "fullyImplemented": true,
        "id": 56,
        "linearizedBaseContracts": [
          56
        ],
        "name": "Migrations",
        "nodeType": "ContractDefinition",
        "nodes": [
          {
            "constant": false,
            "id": 3,
            "name": "owner",
            "nodeType": "VariableDeclaration",
            "scope": 56,
            "src": "58:20:0",
            "stateVariable": true,
            "storageLocation": "default",
            "typeDescriptions": {
              "typeIdentifier": "t_address",
              "typeString": "address"
            },
            "typeName": {
              "id": 2,
              "name": "address",
              "nodeType": "ElementaryTypeName",
              "src": "58:7:0",
              "stateMutability": "nonpayable",
              "typeDescriptions": {
                "typeIdentifier": "t_address",
                "typeString": "address"
              }
            },
            "value": null,
            "visibility": "public"
          },
          {
            "constant": false,
            "id": 5,
            "name": "last_completed_migration",
            "nodeType": "VariableDeclaration",
            "scope": 56,
            "src": "82:36:0",
            "stateVariable": true,
            "storageLocation": "default",
            "typeDescriptions": {
              "typeIdentifier": "t_uint256",
              "typeString": "uint256"
            },
            "typeName": {
              "id": 4,
              "name": "uint",
              "nodeType": "ElementaryTypeName",
              "src": "82:4:0",
              "typeDescriptions": {
                "typeIdentifier": "t_uint256",
                "typeString": "uint256"
              }
            },
            "value": null,
            "visibility": "public"
          },
          {
            "body": {
              "id": 13,
              "nodeType": "Block",
              "src": "144:29:0",
              "statements": [
                {
                  "expression": {
                    "argumentTypes": null,
                    "id": 11,
                    "isConstant": false,
                    "isLValue": false,
                    "isPure": false,
                    "lValueRequested": false,
                    "leftHandSide": {
                      "argumentTypes": null,
                      "id": 8,
                      "name": "owner",
                      "nodeType": "Identifier",
                      "overloadedDeclarations": [],
                      "referencedDeclaration": 3,
                      "src": "150:5:0",
                      "typeDescriptions": {
                        "typeIdentifier": "t_address",
                        "typeString": "address"
                      }
                    },
                    "nodeType": "Assignment",
                    "operator": "=",
                    "rightHandSide": {
                      "argumentTypes": null,
                      "expression": {
                        "argumentTypes": null,
                        "id": 9,
                        "name": "msg",
                        "nodeType": "Identifier",
                        "overloadedDeclarations": [],
                        "referencedDeclaration": 107,
                        "src": "158:3:0",
                        "typeDescriptions": {
                          "typeIdentifier": "t_magic_message",
                          "typeString": "msg"
                        }
                      },
                      "id": 10,
                      "isConstant": false,
                      "isLValue": false,
                      "isPure": false,
                      "lValueRequested": false,
                      "memberName": "sender",
                      "nodeType": "MemberAccess",
                      "referencedDeclaration": null,
                      "src": "158:10:0",
                      "typeDescriptions": {
                        "typeIdentifier": "t_address_payable",
                        "typeString": "address payable"
                      }
                    },
                    "src": "150:18:0",
                    "typeDescriptions": {
                      "typeIdentifier": "t_address",
                      "typeString": "address"
                    }
                  },
                  "id": 12,
                  "nodeType": "ExpressionStatement",
                  "src": "150:18:0"
                }
              ]
            },
            "documentation": null,
            "id": 14,
            "implemented": true,
            "kind": "constructor",
            "modifiers": [],
            "name": "",
            "nodeType": "FunctionDefinition",
            "parameters": {
              "id": 6,
              "nodeType": "ParameterList",
              "parameters": [],
              "src": "134:2:0"
            },
            "returnParameters": {
              "id": 7,
              "nodeType": "ParameterList",
              "parameters": [],
              "src": "144:0:0"
            },
            "scope": 56,
            "src": "123:50:0",
            "stateMutability": "nonpayable",
            "superFunction": null,
            "visibility": "public"
          },
          {
            "body": {
              "id": 22,
              "nodeType": "Block",
              "src": "199:37:0",
              "statements": [
                {
                  "condition": {
                    "argumentTypes": null,
                    "commonType": {
                      "typeIdentifier": "t_address",
                      "typeString": "address"
                    },
                    "id": 19,
                    "isConstant": false,
                    "isLValue": false,
                    "isPure": false,
                    "lValueRequested": false,
                    "leftExpression": {
                      "argumentTypes": null,
                      "expression": {
                        "argumentTypes": null,
                        "id": 16,
                        "name": "msg",
                        "nodeType": "Identifier",
                        "overloadedDeclarations": [],
                        "referencedDeclaration": 107,
                        "src": "209:3:0",
                        "typeDescriptions": {
                          "typeIdentifier": "t_magic_message",
                          "typeString": "msg"
                        }
                      },
                      "id": 17,
                      "isConstant": false,
                      "isLValue": false,
                      "isPure": false,
                      "lValueRequested": false,
                      "memberName": "sender",
                      "nodeType": "MemberAccess",
                      "referencedDeclaration": null,
                      "src": "209:10:0",
                      "typeDescriptions": {
                        "typeIdentifier": "t_address_payable",
                        "typeString": "address payable"
                      }
                    },
                    "nodeType": "BinaryOperation",
                    "operator": "==",
                    "rightExpression": {
                      "argumentTypes": null,
                      "id": 18,
                      "name": "owner",
                      "nodeType": "Identifier",
                      "overloadedDeclarations": [],
                      "referencedDeclaration": 3,
                      "src": "223:5:0",
                      "typeDescriptions": {
                        "typeIdentifier": "t_address",
                        "typeString": "address"
                      }
                    },
                    "src": "209:19:0",
                    "typeDescriptions": {
                      "typeIdentifier": "t_bool",
                      "typeString": "bool"
                    }
                  },
                  "falseBody": null,
                  "id": 21,
                  "nodeType": "IfStatement",
                  "src": "205:26:0",
                  "trueBody": {
                    "id": 20,
                    "nodeType": "PlaceholderStatement",
                    "src": "230:1:0"
                  }
                }
              ]
            },
            "documentation": null,
            "id": 23,
            "name": "restricted",
            "nodeType": "ModifierDefinition",
            "parameters": {
              "id": 15,
              "nodeType": "ParameterList",
              "parameters": [],
              "src": "196:2:0"
            },
            "src": "177:59:0",
            "visibility": "internal"
          },
          {
            "body": {
              "id": 34,
              "nodeType": "Block",
              "src": "296:47:0",
              "statements": [
                {
                  "expression": {
                    "argumentTypes": null,
                    "id": 32,
                    "isConstant": false,
                    "isLValue": false,
                    "isPure": false,
                    "lValueRequested": false,
                    "leftHandSide": {
                      "argumentTypes": null,
                      "id": 30,
                      "name": "last_completed_migration",
                      "nodeType": "Identifier",
                      "overloadedDeclarations": [],
                      "referencedDeclaration": 5,
                      "src": "302:24:0",
                      "typeDescriptions": {
                        "typeIdentifier": "t_uint256",
                        "typeString": "uint256"
                      }
                    },
                    "nodeType": "Assignment",
                    "operator": "=",
                    "rightHandSide": {
                      "argumentTypes": null,
                      "id": 31,
                      "name": "completed",
                      "nodeType": "Identifier",
                      "overloadedDeclarations": [],
                      "referencedDeclaration": 25,
                      "src": "329:9:0",
                      "typeDescriptions": {
                        "typeIdentifier": "t_uint256",
                        "typeString": "uint256"
                      }
                    },
                    "src": "302:36:0",
                    "typeDescriptions": {
                      "typeIdentifier": "t_uint256",
                      "typeString": "uint256"
                    }
                  },
                  "id": 33,
                  "nodeType": "ExpressionStatement",
                  "src": "302:36:0"
                }
              ]
            },
            "documentation": null,
            "id": 35,
            "implemented": true,
            "kind": "function",
            "modifiers": [
              {
                "arguments": null,
                "id": 28,
                "modifierName": {
                  "argumentTypes": null,
                  "id": 27,
                  "name": "restricted",
                  "nodeType": "Identifier",
                  "overloadedDeclarations": [],
                  "referencedDeclaration": 23,
                  "src": "285:10:0",
                  "typeDescriptions": {
                    "typeIdentifier": "t_modifier$__$",
                    "typeString": "modifier ()"
                  }
                },
                "nodeType": "ModifierInvocation",
                "src": "285:10:0"
              }
            ],
            "name": "setCompleted",
            "nodeType": "FunctionDefinition",
            "parameters": {
              "id": 26,
              "nodeType": "ParameterList",
              "parameters": [
                {
                  "constant": false,
                  "id": 25,
                  "name": "completed",
                  "nodeType": "VariableDeclaration",
                  "scope": 35,
                  "src": "262:14:0",
                  "stateVariable": false,
                  "storageLocation": "default",
                  "typeDescriptions": {
                    "typeIdentifier": "t_uint256",
                    "typeString": "uint256"
                  },
                  "typeName": {
                    "id": 24,
                    "name": "uint",
                    "nodeType": "ElementaryTypeName",
                    "src": "262:4:0",
                    "typeDescriptions": {
                      "typeIdentifier": "t_uint256",
                      "typeString": "uint256"
                    }
                  },
                  "value": null,
                  "visibility": "internal"
                }
              ],
              "src": "261:16:0"
            },
            "returnParameters": {
              "id": 29,
              "nodeType": "ParameterList",
              "parameters": [],
              "src": "296:0:0"
            },
            "scope": 56,
            "src": "240:103:0",
            "stateMutability": "nonpayable",
            "superFunction": null,
            "visibility": "public"
          },
          {
            "body": {
              "id": 54,
              "nodeType": "Block",
              "src": "403:109:0",
              "statements": [
                {
                  "assignments": [
                    43
                  ],
                  "declarations": [
                    {
                      "constant": false,
                      "id": 43,
                      "name": "upgraded",
                      "nodeType": "VariableDeclaration",
                      "scope": 54,
                      "src": "409:19:0",
                      "stateVariable": false,
                      "storageLocation": "default",
                      "typeDescriptions": {
                        "typeIdentifier": "t_contract$_Migrations_$56",
                        "typeString": "contract Migrations"
                      },
                      "typeName": {
                        "contractScope": null,
                        "id": 42,
                        "name": "Migrations",
                        "nodeType": "UserDefinedTypeName",
                        "referencedDeclaration": 56,
                        "src": "409:10:0",
                        "typeDescriptions": {
                          "typeIdentifier": "t_contract$_Migrations_$56",
                          "typeString": "contract Migrations"
                        }
                      },
                      "value": null,
                      "visibility": "internal"
                    }
                  ],
                  "id": 47,
                  "initialValue": {
                    "argumentTypes": null,
                    "arguments": [
                      {
                        "argumentTypes": null,
                        "id": 45,
                        "name": "new_address",
                        "nodeType": "Identifier",
                        "overloadedDeclarations": [],
                        "referencedDeclaration": 37,
                        "src": "442:11:0",
                        "typeDescriptions": {
                          "typeIdentifier": "t_address",
                          "typeString": "address"
                        }
                      }
                    ],
                    "expression": {
                      "argumentTypes": [
                        {
                          "typeIdentifier": "t_address",
                          "typeString": "address"
                        }
                      ],
                      "id": 44,
                      "name": "Migrations",
                      "nodeType": "Identifier",
                      "overloadedDeclarations": [],
                      "referencedDeclaration": 56,
                      "src": "431:10:0",
                      "typeDescriptions": {
                        "typeIdentifier": "t_type$_t_contract$_Migrations_$56_$",
                        "typeString": "type(contract Migrations)"
                      }
                    },
                    "id": 46,
                    "isConstant": false,
                    "isLValue": false,
                    "isPure": false,
                    "kind": "typeConversion",
                    "lValueRequested": false,
                    "names": [],
                    "nodeType": "FunctionCall",
                    "src": "431:23:0",
                    "typeDescriptions": {
                      "typeIdentifier": "t_contract$_Migrations_$56",
                      "typeString": "contract Migrations"
                    }
                  },
                  "nodeType": "VariableDeclarationStatement",
                  "src": "409:45:0"
                },
                {
                  "expression": {
                    "argumentTypes": null,
                    "arguments": [
                      {
                        "argumentTypes": null,
                        "id": 51,
                        "name": "last_completed_migration",
                        "nodeType": "Identifier",
                        "overloadedDeclarations": [],
                        "referencedDeclaration": 5,
                        "src": "482:24:0",
                        "typeDescriptions": {
                          "typeIdentifier": "t_uint256",
                          "typeString": "uint256"
                        }
                      }
                    ],
                    "expression": {
                      "argumentTypes": [
                        {
                          "typeIdentifier": "t_uint256",
                          "typeString": "uint256"
                        }
                      ],
                      "expression": {
                        "argumentTypes": null,
                        "id": 48,
                        "name": "upgraded",
                        "nodeType": "Identifier",
                        "overloadedDeclarations": [],
                        "referencedDeclaration": 43,
                        "src": "460:8:0",
                        "typeDescriptions": {
                          "typeIdentifier": "t_contract$_Migrations_$56",
                          "typeString": "contract Migrations"
                        }
                      },
                      "id": 50,
                      "isConstant": false,
                      "isLValue": false,
                      "isPure": false,
                      "lValueRequested": false,
                      "memberName": "setCompleted",
                      "nodeType": "MemberAccess",
                      "referencedDeclaration": 35,
                      "src": "460:21:0",
                      "typeDescriptions": {
                        "typeIdentifier": "t_function_external_nonpayable$_t_uint256_$returns$__$",
                        "typeString": "function (uint256) external"
                      }
                    },
                    "id": 52,
                    "isConstant": false,
                    "isLValue": false,
                    "isPure": false,
                    "kind": "functionCall",
                    "lValueRequested": false,
                    "names": [],
                    "nodeType": "FunctionCall",
                    "src": "460:47:0",
                    "typeDescriptions": {
                      "typeIdentifier": "t_tuple$__$",
                      "typeString": "tuple()"
                    }
                  },
                  "id": 53,
                  "nodeType": "ExpressionStatement",
                  "src": "460:47:0"
                }
              ]
            },
            "documentation": null,
            "id": 55,
            "implemented": true,
            "kind": "function",
            "modifiers": [
              {
                "arguments": null,
                "id": 40,
                "modifierName": {
                  "argumentTypes": null,
                  "id": 39,
                  "name": "restricted",
                  "nodeType": "Identifier",
                  "overloadedDeclarations": [],
                  "referencedDeclaration": 23,
                  "src": "392:10:0",
                  "typeDescriptions": {
                    "typeIdentifier": "t_modifier$__$",
                    "typeString": "modifier ()"
                  }
                },
                "nodeType": "ModifierInvocation",
                "src": "392:10:0"
              }
            ],
            "name": "upgrade",
            "nodeType": "FunctionDefinition",
            "parameters": {
              "id": 38,
              "nodeType": "ParameterList",
              "parameters": [
                {
                  "constant": false,
                  "id": 37,
                  "name": "new_address",
                  "nodeType": "VariableDeclaration",
                  "scope": 55,
                  "src": "364:19:0",
                  "stateVariable": false,
                  "storageLocation": "default",
                  "typeDescriptions": {
                    "typeIdentifier": "t_address",
                    "typeString": "address"
                  },
                  "typeName": {
                    "id": 36,
                    "name": "address",
                    "nodeType": "ElementaryTypeName",
                    "src": "364:7:0",
                    "stateMutability": "nonpayable",
                    "typeDescriptions": {
                      "typeIdentifier": "t_address",
                      "typeString": "address"
                    }
                  },
                  "value": null,
                  "visibility": "internal"
                }
              ],
              "src": "363:21:0"
            },
            "returnParameters": {
              "id": 41,
              "nodeType": "ParameterList",
              "parameters": [],
              "src": "403:0:0"
            },
            "scope": 56,
            "src": "347:165:0",
            "stateMutability": "nonpayable",
            "superFunction": null,
            "visibility": "public"
          }
        ],
        "scope": 57,
        "src": "34:480:0"
      }
    ],
    "src": "0:515:0"
  },
  "compiler": {
    "name": "solc",
    "version": "0.5.0+commit.1d4f565a.Emscripten.clang"
  },
  "networks": {
    "1573511367429": {
      "events": {},
      "links": {},
      "address": "0x6E6393199414E4D4b9E1575c41B95dBBD4Bad2E9",
      "transactionHash": "0x399cecebfdbb938b1ed07098f6ddf5429293be9a8a6fefc1009ad99bcf7a3cd9"
    }
  },
  "schemaVersion": "3.0.6",
  "updatedAt": "2019-11-11T22:32:58.931Z",
  "devdoc": {
    "methods": {}
  },
  "userdoc": {
    "methods": {}
  }
}

==> Experiments/simpleWithdrawContract/build/contracts/simpleWithdraw.json <==
{
  "contractName": "simpleWithdraw",
  "abi": [
    {
      "inputs": [],
      "payable": true,
      "stateMutability": "payable",
      "type": "constructor",
      "signature": "constructor"
    },
    {
      "constant": false,
      "inputs": [],
      "name": "withDraw",
      "outputs": [],
      "payable": false,
      "stateMutability": "nonpayable",
      "type": "function",
      "signature": "0x0fdb1c10"
    }
  ],
  "metadata": "{\"compiler\":{\"version\":\"0.5.0+commit.1d4f565a\"},\"language\":\"Solidity\",\"output\":{\"abi\":[{\"constant\":false,\"inputs\":[],\"name\":\"withDraw\",\"outputs\":[],\"payable\":false,\"stateMutability\":\"nonpayable\",\"type\":\"function\"},{\"inputs\":[],\"payable\":true,\"stateMutability\":\"payable\",\"type\":\"constructor\"}],\"devdoc\":{\"methods\":{}},\"userdoc\":{\"methods\":{}}},\"settings\":{\"compilationTarget\":{\"/run/media/haxolotl/Backup/GitRoot/Ctrl-Z/Experiments/simpleWithdrawContract/contracts/simpleWithdraw.sol\":\"simpleWithdraw\"},\"evmVersion\":\"byzantium\",\"libraries\":{},\"optimizer\":{\"enabled\":false,\"runs\":200},\"remappings\":[]},\"sources\":{\"/run/media/haxolotl/Backup/GitRoot/Ctrl-Z/Experiments/simpleWithdrawContract/contracts/simpleWithdraw.sol\":{\"keccak256\":\"0xc8cd4e7bd76de8077607430f08f7b4dda6fa923fbdc0887b38fa13d0e77714fb\",\"urls\":[\"bzzr://6b854b0436fb4bcb2c26987847ae3213068f94c58bc74128273005461bac5edc\"]}},\"version\":1}",
  "bytecode": "0x6080604052336000806101000a81548173ffffffffffffffffffffffffffffffffffffffff021916908373ffffffffffffffffffffffffffffffffffffffff1602179055503460018190555060f3806100596000396000f3fe608060405260043610603f576000357c0100000000000000000000000000000000000000000000000000000000900463ffffffff1680630fdb1c10146044575b600080fd5b348015604f57600080fd5b5060566058565b005b6000809054906101000a900473ffffffffffffffffffffffffffffffffffffffff1673ffffffffffffffffffffffffffffffffffffffff163373ffffffffffffffffffffffffffffffffffffffff16141560c5573373ffffffffffffffffffffffffffffffffffffffff16ff5b56fea165627a7a72305820b1680f0c66fd2dba6dd863c3b0524e56d33c2fdbad7831db0e2384c71e27cdef0029",
  "deployedBytecode": "0x608060405260043610603f576000357c0100000000000000000000000000000000000000000000000000000000900463ffffffff1680630fdb1c10146044575b600080fd5b348015604f57600080fd5b5060566058565b005b6000809054906101000a900473ffffffffffffffffffffffffffffffffffffffff1673ffffffffffffffffffffffffffffffffffffffff163373ffffffffffffffffffffffffffffffffffffffff16141560c5573373ffffffffffffffffffffffffffffffffffffffff16ff5b56fea165627a7a72305820b1680f0c66fd2dba6dd863c3b0524e56d33c2fdbad7831db0e2384c71e27cdef0029",
  "sourceMap": "26:241:1:-;;;134:10;126:5;;:18;;;;;;;;;;;;;;;;;;156:9;148:5;:17;;;;26:241;;;;;;",
  "deployedSourceMap": "26:241:1:-;;;;;;;;;;;;;;;;;;;;;;;;172:93;;8:9:-1;5:2;;;30:1;27;20:12;5:2;172:93:1;;;;;;;221:5;;;;;;;;;;;207:19;;:10;:19;;;203:59;;;246:10;233:24;;;203:59;172:93::o",
  "source": "pragma solidity ^0.5.0;\n\n\ncontract simpleWithdraw {\n\taddress private owner;\n\tuint256 money;\n\tconstructor() public payable {\n\t\towner = msg.sender;\n\t\tmoney = msg.value;\n\t}\n\n\tfunction withDraw() public {\n\t\tif (msg.sender == owner) {\n\t\t\tselfdestruct(msg.sender);\n\t\t}\n\t}\n}\n",
  "sourcePath": "/run/media/haxolotl/Backup/GitRoot/Ctrl-Z/Experiments/simpleWithdrawContract/contracts/simpleWithdraw.sol",
  "ast": {
    "absolutePath": "/run/media/haxolotl/Backup/GitRoot/Ctrl-Z/Experiments/simpleWithdrawContract/contracts/simpleWithdraw.sol",
    "exportedSymbols": {
      "simpleWithdraw": [
        92
      ]
    },
    "id": 93,
    "nodeType": "SourceUnit",
    "nodes": [
      {
        "id": 58,
        "literals": [
          "solidity",
          "^",
          "0.5",
          ".0"
        ],
        "nodeType": "PragmaDirective",
        "src": "0:23:1"
      },
      {
        "baseContracts": [],
        "contractDependencies": [],
        "contractKind": "contract",
        "documentation": null,
        "fullyImplemented": true,
        "id": 92,
        "linearizedBaseContracts": [
          92
        ],
        "name": "simpleWithdraw",
        "nodeType": "ContractDefinition",
        "nodes": [
          {
            "constant": false,
            "id": 60,
            "name": "owner",
            "nodeType": "VariableDeclaration",
            "scope": 92,
            "src": "53:21:1",
            "stateVariable": true,
            "storageLocation": "default",
            "typeDescriptions": {
              "typeIdentifier": "t_address",
              "typeString": "address"
            },
            "typeName": {
              "id": 59,
              "name": "address",
              "nodeType": "ElementaryTypeName",
              "src": "53:7:1",
              "stateMutability": "nonpayable",
              "typeDescriptions": {
                "typeIdentifier": "t_address",
                "typeString": "address"
              }
            },
            "value": null,
            "visibility": "private"
          },
          {
            "constant": false,
            "id": 62,
            "name": "money",
            "nodeType": "VariableDeclaration",
            "scope": 92,
            "src": "77:13:1",
            "stateVariable": true,
            "storageLocation": "default",
            "typeDescriptions": {
              "typeIdentifier": "t_uint256",
              "typeString": "uint256"
            },
            "typeName": {
              "id": 61,
              "name": "uint256",
              "nodeType": "ElementaryTypeName",
              "src": "77:7:1",
              "typeDescriptions": {
                "typeIdentifier": "t_uint256",
                "typeString": "uint256"
              }
            },
            "value": null,
            "visibility": "internal"
          },
          {
            "body": {
              "id": 75,
              "nodeType": "Block",
              "src": "122:47:1",
              "statements": [
                {
                  "expression": {
                    "argumentTypes": null,
                    "id": 68,
                    "isConstant": false,
                    "isLValue": false,
                    "isPure": false,
                    "lValueRequested": false,
                    "leftHandSide": {
                      "argumentTypes": null,
                      "id": 65,
                      "name": "owner",
                      "nodeType": "Identifier",
                      "overloadedDeclarations": [],
                      "referencedDeclaration": 60,
                      "src": "126:5:1",
                      "typeDescriptions": {
                        "typeIdentifier": "t_address",
                        "typeString": "address"
                      }
                    },
                    "nodeType": "Assignment",
                    "operator": "=",
                    "rightHandSide": {
                      "argumentTypes": null,
                      "expression": {
                        "argumentTypes": null,
                        "id": 66,
                        "name": "msg",
                        "nodeType": "Identifier",
                        "overloadedDeclarations": [],
                        "referencedDeclaration": 107,
                        "src": "134:3:1",
                        "typeDescriptions": {
                          "typeIdentifier": "t_magic_message",
                          "typeString": "msg"
                        }
                      },
                      "id": 67,
                      "isConstant": false,
                      "isLValue": false,
                      "isPure": false,
                      "lValueRequested": false,
                      "memberName": "sender",
                      "nodeType": "MemberAccess",
                      "referencedDeclaration": null,
                      "src": "134:10:1",
                      "typeDescriptions": {
                        "typeIdentifier": "t_address_payable",
                        "typeString": "address payable"
                      }
                    },
                    "src": "126:18:1",
                    "typeDescriptions": {
                      "typeIdentifier": "t_address",
                      "typeString": "address"
                    }
                  },
                  "id": 69,
                  "nodeType": "ExpressionStatement",
                  "src": "126:18:1"
                },
                {
                  "expression": {
                    "argumentTypes": null,
                    "id": 73,
                    "isConstant": false,
                    "isLValue": false,
                    "isPure": false,
                    "lValueRequested": false,
                    "leftHandSide": {
                      "argumentTypes": null,
                      "id": 70,
                      "name": "money",
                      "nodeType": "Identifier",
                      "overloadedDeclarations": [],
                      "referencedDeclaration": 62,
                      "src": "148:5:1",
                      "typeDescriptions": {
                        "typeIdentifier": "t_uint256",
                        "typeString": "uint256"
                      }
                    },
                    "nodeType": "Assignment",
                    "operator": "=",
                    "rightHandSide": {
                      "argumentTypes": null,
                      "expression": {
                        "argumentTypes": null,
                        "id": 71,
                        "name": "msg",
                        "nodeType": "Identifier",
                        "overloadedDeclarations": [],
                        "referencedDeclaration": 107,
                        "src": "156:3:1",
                        "typeDescriptions": {
                          "typeIdentifier": "t_magic_message",
                          "typeString": "msg"
                        }
                      },
                      "id": 72,
                      "isConstant": false,
                      "isLValue": false,
                      "isPure": false,
                      "lValueRequested": false,
                      "memberName": "value",
                      "nodeType": "MemberAccess",
                      "referencedDeclaration": null,
                      "src": "156:9:1",
                      "typeDescriptions": {
                        "typeIdentifier": "t_uint256",
                        "typeString": "uint256"
                      }
                    },
                    "src": "148:17:1",
                    "typeDescriptions": {
                      "typeIdentifier": "t_uint256",
                      "typeString": "uint256"
                    }
                  },
                  "id": 74,
                  "nodeType": "ExpressionStatement",
                  "src": "148:17:1"
                }
              ]
            },
            "documentation": null,
            "id": 76,
            "implemented": true,
            "kind": "constructor",
            "modifiers": [],
            "name": "",
            "nodeType": "FunctionDefinition",
            "parameters": {
              "id": 63,
              "nodeType": "ParameterList",
              "parameters": [],
              "src": "104:2:1"
            },
            "returnParameters": {
              "id": 64,
              "nodeType": "ParameterList",
              "parameters": [],
              "src": "122:0:1"
            },
            "scope": 92,
            "src": "93:76:1",
            "stateMutability": "payable",
            "superFunction": null,
            "visibility": "public"
          },
          {
            "body": {
              "id": 90,
              "nodeType": "Block",
              "src": "199:66:1",
              "statements": [
                {
                  "condition": {
                    "argumentTypes": null,
                    "commonType": {
                      "typeIdentifier": "t_address",
                      "typeString": "address"
                    },
                    "id": 82,
                    "isConstant": false,
                    "isLValue": false,
                    "isPure": false,
                    "lValueRequested": false,
                    "leftExpression": {
                      "argumentTypes": null,
                      "expression": {
                        "argumentTypes": null,
                        "id": 79,
                        "name": "msg",
                        "nodeType": "Identifier",
                        "overloadedDeclarations": [],
                        "referencedDeclaration": 107,
                        "src": "207:3:1",
                        "typeDescriptions": {
                          "typeIdentifier": "t_magic_message",
                          "typeString": "msg"
                        }
                      },
                      "id": 80,
                      "isConstant": false,
                      "isLValue": false,
                      "isPure": false,
                      "lValueRequested": false,
                      "memberName": "sender",
                      "nodeType": "MemberAccess",
                      "referencedDeclaration": null,
                      "src": "207:10:1",
                      "typeDescriptions": {
                        "typeIdentifier": "t_address_payable",
                        "typeString": "address payable"
                      }
                    },
                    "nodeType": "BinaryOperation",
                    "operator": "==",
                    "rightExpression": {
                      "argumentTypes": null,
                      "id": 81,
                      "name": "owner",
                      "nodeType": "Identifier",
                      "overloadedDeclarations": [],
                      "referencedDeclaration": 60,
                      "src": "221:5:1",
                      "typeDescriptions": {
                        "typeIdentifier": "t_address",
                        "typeString": "address"
                      }
                    },
                    "src": "207:19:1",
                    "typeDescriptions": {
                      "typeIdentifier": "t_bool",
                      "typeString": "bool"
                    }
                  },
                  "falseBody": null,
                  "id": 89,
                  "nodeType": "IfStatement",
                  "src": "203:59:1",
                  "trueBody": {
                    "id": 88,
                    "nodeType": "Block",
                    "src": "228:34:1",
                    "statements": [
                      {
                        "expression": {
                          "argumentTypes": null,
                          "arguments": [
                            {
                              "argumentTypes": null,
                              "expression": {
                                "argumentTypes": null,
                                "id": 84,
                                "name": "msg",
                                "nodeType": "Identifier",
                                "overloadedDeclarations": [],
                                "referencedDeclaration": 107,
                                "src": "246:3:1",
                                "typeDescriptions": {
                                  "typeIdentifier": "t_magic_message",
                                  "typeString": "msg"
                                }
                              },
                              "id": 85,
                              "isConstant": false,
                              "isLValue": false,
                              "isPure": false,
                              "lValueRequested": false,
                              "memberName": "sender",
                              "nodeType": "MemberAccess",
                              "referencedDeclaration": null,
                              "src": "246:10:1",
                              "typeDescriptions": {
                                "typeIdentifier": "t_address_payable",
                                "typeString": "address payable"
                              }
                            }
                          ],
                          "expression": {
                            "argumentTypes": [
                              {
                                "typeIdentifier": "t_address_payable",
                                "typeString": "address payable"
                              }
                            ],
                            "id": 83,
                            "name": "selfdestruct",
                            "nodeType": "Identifier",
                            "overloadedDeclarations": [],
                            "referencedDeclaration": 115,
                            "src": "233:12:1",
                            "typeDescriptions": {
                              "typeIdentifier": "t_function_selfdestruct_nonpayable$_t_address_payable_$returns$__$",
                              "typeString": "function (address payable)"
                            }
                          },
                          "id": 86,
                          "isConstant": false,
                          "isLValue": false,
                          "isPure": false,
                          "kind": "functionCall",
                          "lValueRequested": false,
                          "names": [],
                          "nodeType": "FunctionCall",
                          "src": "233:24:1",
                          "typeDescriptions": {
                            "typeIdentifier": "t_tuple$__$",
                            "typeString": "tuple()"
                          }
                        },
                        "id": 87,
                        "nodeType": "ExpressionStatement",
                        "src": "233:24:1"
                      }
                    ]
                  }
                }
              ]
            },
            "documentation": null,
            "id": 91,
            "implemented": true,
            "kind": "function",
            "modifiers": [],
            "name": "withDraw",
            "nodeType": "FunctionDefinition",
            "parameters": {
              "id": 77,
              "nodeType": "ParameterList",
              "parameters": [],
              "src": "189:2:1"
            },
            "returnParameters": {
              "id": 78,
              "nodeType": "ParameterList",
              "parameters": [],
              "src": "199:0:1"
            },
            "scope": 92,
            "src": "172:93:1",
            "stateMutability": "nonpayable",
            "superFunction": null,
            "visibility": "public"
          }
        ],
        "scope": 93,
        "src": "26:241:1"
      }
    ],
    "src": "0:268:1"
  },
  "legacyAST": {
    "absolutePath": "/run/media/haxolotl/Backup/GitRoot/Ctrl-Z/Experiments/simpleWithdrawContract/contracts/simpleWithdraw.sol",
    "exportedSymbols": {
      "simpleWithdraw": [
        92
      ]
    },
    "id": 93,
    "nodeType": "SourceUnit",
    "nodes": [
      {
        "id": 58,
        "literals": [
          "solidity",
          "^",
          "0.5",
          ".0"
        ],
        "nodeType": "PragmaDirective",
        "src": "0:23:1"
      },
      {
        "baseContracts": [],
        "contractDependencies": [],
        "contractKind": "contract",
        "documentation": null,
        "fullyImplemented": true,
        "id": 92,
        "linearizedBaseContracts": [
          92
        ],
        "name": "simpleWithdraw",
        "nodeType": "ContractDefinition",
        "nodes": [
          {
            "constant": false,
            "id": 60,
            "name": "owner",
            "nodeType": "VariableDeclaration",
            "scope": 92,
            "src": "53:21:1",
            "stateVariable": true,
            "storageLocation": "default",
            "typeDescriptions": {
              "typeIdentifier": "t_address",
              "typeString": "address"
            },
            "typeName": {
              "id": 59,
              "name": "address",
              "nodeType": "ElementaryTypeName",
              "src": "53:7:1",
              "stateMutability": "nonpayable",
              "typeDescriptions": {
                "typeIdentifier": "t_address",
                "typeString": "address"
              }
            },
            "value": null,
            "visibility": "private"
          },
          {
            "constant": false,
            "id": 62,
            "name": "money",
            "nodeType": "VariableDeclaration",
            "scope": 92,
            "src": "77:13:1",
            "stateVariable": true,
            "storageLocation": "default",
            "typeDescriptions": {
              "typeIdentifier": "t_uint256",
              "typeString": "uint256"
            },
            "typeName": {
              "id": 61,
              "name": "uint256",
              "nodeType": "ElementaryTypeName",
              "src": "77:7:1",
              "typeDescriptions": {
                "typeIdentifier": "t_uint256",
                "typeString": "uint256"
              }
            },
            "value": null,
            "visibility": "internal"
          },
          {
            "body": {
              "id": 75,
              "nodeType": "Block",
              "src": "122:47:1",
              "statements": [
                {
                  "expression": {
                    "argumentTypes": null,
                    "id": 68,
                    "isConstant": false,
                    "isLValue": false,
                    "isPure": false,
                    "lValueRequested": false,
                    "leftHandSide": {
                      "argumentTypes": null,
                      "id": 65,
                      "name": "owner",
                      "nodeType": "Identifier",
                      "overloadedDeclarations": [],
                      "referencedDeclaration": 60,
                      "src": "126:5:1",
                      "typeDescriptions": {
                        "typeIdentifier": "t_address",
                        "typeString": "address"
                      }
                    },
                    "nodeType": "Assignment",
                    "operator": "=",
                    "rightHandSide": {
                      "argumentTypes": null,
                      "expression": {
                        "argumentTypes": null,
                        "id": 66,
                        "name": "msg",
                        "nodeType": "Identifier",
                        "overloadedDeclarations": [],
                        "referencedDeclaration": 107,
                        "src": "134:3:1",
                        "typeDescriptions": {
                          "typeIdentifier": "t_magic_message",
                          "typeString": "msg"
                        }
                      },
                      "id": 67,
                      "isConstant": false,
                      "isLValue": false,
                      "isPure": false,
                      "lValueRequested": false,
                      "memberName": "sender",
                      "nodeType": "MemberAccess",
                      "referencedDeclaration": null,
                      "src": "134:10:1",
                      "typeDescriptions": {
                        "typeIdentifier": "t_address_payable",
                        "typeString": "address payable"
                      }
                    },
                    "src": "126:18:1",
                    "typeDescriptions": {
                      "typeIdentifier": "t_address",
                      "typeString": "address"
                    }
                  },
                  "id": 69,
                  "nodeType": "ExpressionStatement",
                  "src": "126:18:1"
                },
                {
                  "expression": {
                    "argumentTypes": null,
                    "id": 73,
                    "isConstant": false,
                    "isLValue": false,
                    "isPure": false,
                    "lValueRequested": false,
                    "leftHandSide": {
                      "argumentTypes": null,
                      "id": 70,
                      "name": "money",
                      "nodeType": "Identifier",
                      "overloadedDeclarations": [],
                      "referencedDeclaration": 62,
                      "src": "148:5:1",
                      "typeDescriptions": {
                        "typeIdentifier": "t_uint256",
                        "typeString": "uint256"
                      }
                    },
                    "nodeType": "Assignment",
                    "operator": "=",
                    "rightHandSide": {
                      "argumentTypes": null,
                      "expression": {
                        "argumentTypes": null,
                        "id": 71,
                        "name": "msg",
                        "nodeType": "Identifier",
                        "overloadedDeclarations": [],
                        "referencedDeclaration": 107,
                        "src": "156:3:1",
                        "typeDescriptions": {
                          "typeIdentifier": "t_magic_message",
                          "typeString": "msg"
                        }
                      },
                      "id": 72,
                      "isConstant": false,
                      "isLValue": false,
                      "isPure": false,
                      "lValueRequested": false,
                      "memberName": "value",
                      "nodeType": "MemberAccess",
                      "referencedDeclaration": null,
                      "src": "156:9:1",
                      "typeDescriptions": {
                        "typeIdentifier": "t_uint256",
                        "typeString": "uint256"
                      }
                    },
                    "src": "148:17:1",
                    "typeDescriptions": {
                      "typeIdentifier": "t_uint256",
                      "typeString": "uint256"
                    }
                  },
                  "id": 74,
                  "nodeType": "ExpressionStatement",
                  "src": "148:17:1"
                }
              ]
            },
            "documentation": null,
            "id": 76,
            "implemented": true,
            "kind": "constructor",
            "modifiers": [],
            "name": "",
            "nodeType": "FunctionDefinition",
            "parameters": {
              "id": 63,
              "nodeType": "ParameterList",
              "parameters": [],
              "src": "104:2:1"
            },
            "returnParameters": {
              "id": 64,
              "nodeType": "ParameterList",
              "parameters": [],
              "src": "122:0:1"
            },
            "scope": 92,
            "src": "93:76:1",
            "stateMutability": "payable",
            "superFunction": null,
            "visibility": "public"
          },
          {
            "body": {
              "id": 90,
              "nodeType": "Block",
              "src": "199:66:1",
              "statements": [
                {
                  "condition": {
                    "argumentTypes": null,
                    "commonType": {
                      "typeIdentifier": "t_address",
                      "typeString": "address"
                    },
                    "id": 82,
                    "isConstant": false,
                    "isLValue": false,
                    "isPure": false,
                    "lValueRequested": false,
                    "leftExpression": {
                      "argumentTypes": null,
                      "expression": {
                        "argumentTypes": null,
                        "id": 79,
                        "name": "msg",
                        "nodeType": "Identifier",
                        "overloadedDeclarations": [],
                        "referencedDeclaration": 107,
                        "src": "207:3:1",
                        "typeDescriptions": {
                          "typeIdentifier": "t_magic_message",
                          "typeString": "msg"
                        }
                      },
                      "id": 80,
                      "isConstant": false,
                      "isLValue": false,
                      "isPure": false,
                      "lValueRequested": false,
                      "memberName": "sender",
                      "nodeType": "MemberAccess",
                      "referencedDeclaration": null,
                      "src": "207:10:1",
                      "typeDescriptions": {
                        "typeIdentifier": "t_address_payable",
                        "typeString": "address payable"
                      }
                    },
                    "nodeType": "BinaryOperation",
                    "operator": "==",
                    "rightExpression": {
                      "argumentTypes": null,
                      "id": 81,
                      "name": "owner",
                      "nodeType": "Identifier",
                      "overloadedDeclarations": [],
                      "referencedDeclaration": 60,
                      "src": "221:5:1",
                      "typeDescriptions": {
                        "typeIdentifier": "t_address",
                        "typeString": "address"
                      }
                    },
                    "src": "207:19:1",
                    "typeDescriptions": {
                      "typeIdentifier": "t_bool",
                      "typeString": "bool"
                    }
                  },
                  "falseBody": null,
                  "id": 89,
                  "nodeType": "IfStatement",
                  "src": "203:59:1",
                  "trueBody": {
                    "id": 88,
                    "nodeType": "Block",
                    "src": "228:34:1",
                    "statements": [
                      {
                        "expression": {
                          "argumentTypes": null,
                          "arguments": [
                            {
                              "argumentTypes": null,
                              "expression": {
                                "argumentTypes": null,
                                "id": 84,
                                "name": "msg",
                                "nodeType": "Identifier",
                                "overloadedDeclarations": [],
                                "referencedDeclaration": 107,
                                "src": "246:3:1",
                                "typeDescriptions": {
                                  "typeIdentifier": "t_magic_message",
                                  "typeString": "msg"
                                }
                              },
                              "id": 85,
                              "isConstant": false,
                              "isLValue": false,
                              "isPure": false,
                              "lValueRequested": false,
                              "memberName": "sender",
                              "nodeType": "MemberAccess",
                              "referencedDeclaration": null,
                              "src": "246:10:1",
                              "typeDescriptions": {
                                "typeIdentifier": "t_address_payable",
                                "typeString": "address payable"
                              }
                            }
                          ],
                          "expression": {
                            "argumentTypes": [
                              {
                                "typeIdentifier": "t_address_payable",
                                "typeString": "address payable"
                              }
                            ],
                            "id": 83,
                            "name": "selfdestruct",
                            "nodeType": "Identifier",
                            "overloadedDeclarations": [],
                            "referencedDeclaration": 115,
                            "src": "233:12:1",
                            "typeDescriptions": {
                              "typeIdentifier": "t_function_selfdestruct_nonpayable$_t_address_payable_$returns$__$",
                              "typeString": "function (address payable)"
                            }
                          },
                          "id": 86,
                          "isConstant": false,
                          "isLValue": false,
                          "isPure": false,
                          "kind": "functionCall",
                          "lValueRequested": false,
                          "names": [],
                          "nodeType": "FunctionCall",
                          "src": "233:24:1",
                          "typeDescriptions": {
                            "typeIdentifier": "t_tuple$__$",
                            "typeString": "tuple()"
                          }
                        },
                        "id": 87,
                        "nodeType": "ExpressionStatement",
                        "src": "233:24:1"
                      }
                    ]
                  }
                }
              ]
            },
            "documentation": null,
            "id": 91,
            "implemented": true,
            "kind": "function",
            "modifiers": [],
            "name": "withDraw",
            "nodeType": "FunctionDefinition",
            "parameters": {
              "id": 77,
              "nodeType": "ParameterList",
              "parameters": [],
              "src": "189:2:1"
            },
            "returnParameters": {
              "id": 78,
              "nodeType": "ParameterList",
              "parameters": [],
              "src": "199:0:1"
            },
            "scope": 92,
            "src": "172:93:1",
            "stateMutability": "nonpayable",
            "superFunction": null,
            "visibility": "public"
          }
        ],
        "scope": 93,
        "src": "26:241:1"
      }
    ],
    "src": "0:268:1"
  },
  "compiler": {
    "name": "solc",
    "version": "0.5.0+commit.1d4f565a.Emscripten.clang"
  },
  "networks": {
    "1573511367429": {
      "events": {},
      "links": {},
      "address": "0x85f17FAE8939ac6Ee5006C892482645C76756ffc",
      "transactionHash": "0x5e61d0d533c5f414ac9672c31cdf864c8098d5fa249836197a962e0d4ce49e59"
    }
  },
  "schemaVersion": "3.0.6",
  "updatedAt": "2019-11-11T22:32:58.931Z",
  "devdoc": {
    "methods": {}
  },
  "userdoc": {
    "methods": {}
  }
}

==> Experiments/temp-data.txt <==
block_number	block_hash	transaction_index
8723519	0x8da45c5b085c845e3e4fa8173a125ffb5e196effb7d22587f14819ac532cc757	59
8726188	0xaa0995cf841a8a64749e6344b6c56a5da552b9710ef4a86306bcfafeb53d85cd	81
8731677	0xea89473a44f89cca7ddfdcf527e4ea2ce8d58b73abfffe55ef94fcd6b72a7142	112
8711621	0x2bd81bf219a2fe26f70d99d2c3cc810b5158f270327cd323d5c2d05c354f00ff	171
8983513	0x29d4aadf26d9f02fd02ef51f1f6830289539c6390432bea0e5ebf67e8302e9d1	92
8737899	0x3c2bc78ee882bf4d2a775ce6d53b2bddd3fea5d87a996006cd63d2b68913231b	63
8738771	0x3e4e147bee74d0eceb8dd0d8de2b5cc7057ad7c9651d5e6dad0d113574fb0150	182
8973480	0xef6614606cb7e35732f094607644cbf647cedbf40fe7f3989ef4fdad11385493	73
8989704	0xd880e58c8fd90f18875262cb7fb84db7ceb0ee8a92aea86a75334f20bdc77353	75
8989742	0xa15030e1f2a630edf3133599f2ce567fa4cb02b54064bc5004fb23dd0815cf3d	192
8989560	0xb1d1cf91a407bb26b302bcda6d736cee56e8f2bc0ec3537c89de92483bab6354	143
8994972	0x5c8955da32098d13189c07ae7b6b803ea3e48ac6a37acc695e8c01fddbab0697	48
8752500	0x8ed1951c33baf9a08e87a6cb2beac0e799c5507baf63f8a3534edb1ac029f4c7	121
8751301	0x18142a9bbee199e0b5274ce3b93a7dcbc54cd27c0b4791d7aed0b4ba55e7cceb	56
9009735	0x0204a4250989a1d0d78903a537032738f3967fe79774515497d3534477ed50f6	49
9010274	0xce9da6b4309fdbea672d76c8b54466144f48affdd5bc53812a77128f2fec33a4	69
8649090	0xbd81e1df491cc7fef8a49e7614d8cfcbc8fe56aa9224c15da6841e1a71f3cd8c	132
8998865	0x257b0e59378987bdc8daf0031075ee89239072f58735ac50a15f79bd1679ad58	2
8998962	0x69b04aeeeb06881887914efa14929a133630b3c9395f4c3a02e7c90fc14e0e7b	1
9006089	0x0927ee6d4574b694bc183999c12fb01731233628b5c26ce1882be4a6aecaf50f	92
9006089	0x0927ee6d4574b694bc183999c12fb01731233628b5c26ce1882be4a6aecaf50f	91
9004143	0xc275696bff9c4dcba6db0bb67c81672d1d67472e9fef0c0c13cdeb99c362233f	0
8977471	0x8336e1cf8f6c6372e5e1b9b365efedcb55b65419f62726707883d7d95a9bdb9f	169
8255895	0xbb6e7429ff004153420c213f3dd3d613472032fb9f1e4a68638ea88e30d2ab68	81
8253760	0xbbae9281fc6ea09e63ccb1684e57ddde55c04c5a4773d725c332eb1274d29490	37
8776542	0xbc139789f9ae43d41fb9a8cb866706b0acbbe7a2c79a3d6696be8c994119b321	6
9179191	0x9d6e07953363a062c1d5c312f1ce212554b4792a7b6b581d73e4f23d2cafda1b	225
9179185	0xb354cf937682333559211c641d7af053a8c1adf3e40b525e867f03250dc8f540	118
8501385	0xff7869172928d0e0e174ad032812106fefbf2ecd4d62f863bb455fb16804be06	43
8405287	0xe28ce2747bac92ef2c647895dc533bbf7682b057fd542545d44b6dc619af1c6a	114
8405379	0x5e6a93561cc83a636f8173262cbe0bcf366867463a9d4fb1ddc39c4b398e255c	56
8405400	0x2f6ba2c03806ea1973565deb4dd69420259b4a970c983bf1c163a339e37e50c3	184
8406985	0xd6b88ea4017d04d49c47049373e4ef644ad9a615bcb3bbfbb4382a8127e2cdf7	45
8409070	0xcabe1219149c1e1e5ea12d922e3e5838afbd1d82929c1bc5957f4b7046732a78	8
8494534	0xdefaec02cd56d4678834a0b87ea21aa0516480c3789bcb7828cfd078b95ee799	122
8194932	0xbcb912735899d9ef0980f04633955fc0d97d4efc867c15ee1da4f59d44eeba14	0
8194937	0x675ece00691c4411aa484079eac4788ea3695eed586524a0522a02af8330eb7d	43
8194940	0xd5e5243d7e1d7d973d1817b6f356ff31d3fd376a6470a9b5096ea914340f82ce	18
8194947	0x6628a48a31fe317d0e69320abca3aaba19cf7cf7232c0cbe776673aa6a3f92a5	62
9018624	0xba15c21aacb89fb31eb7728e5b60c4d27af43437e4438351de51f031b6f98cc3	9
9020438	0xec603b46eadbdc5c756236c290abbcff18ae0d9934a499b1ca25bd41f1951b37	138
9018651	0x9fa329429d316ccafbb03485eabcf1f398d425ecd31382ee0b8e1d4276b12502	108
9018661	0x2b0b492895e158353dd3a428a02ec2651ff7b63f7e4216b4c4e5b130c847cd03	70
9018669	0xd36cd717a750d9b89d1547017c61fc3a86d246e3db422228509de9822a43ba9f	26
9020467	0xd6fdb5c81e71d657ced4e7b973f4d4cec94bfc36715b7bdc040810ecf31abe15	72
9018681	0x91388fd5c59ab96737cb4a54aac89856e05703bf16af47dd28df79147bee61df	55
9019214	0xafbdab0396b2d3ad4b4e64c3c5bf8afa479a9116f49623c53b83af24e3f56c21	78
9020049	0xffe09a4e37f47b7b4250b77e850e65f301c70b2a249936816cba99457351239b	84
9020069	0xede4129137eec83f0cbc4cf43806ba4001a0cf9014731138adace631c5903d24	156
9020086	0xf12cef9681dde608d9701f4b4d1525a0f4af2cc90724132667a0d4b31ce9ff38	185
9020103	0xe610343e4212cb3428d77b7a50f1bbaa5ce2524c94f20a19071d521e0b11998d	170
8473613	0xaaaa9e3928f098ab2e18693ed28ccc4f02abaec2f59b621e2e580df4ada29739	111
8690153	0x2f80c5f2a1207def2c082e278a498058980c4c7928e12362b695fa15124567d5	100
8784572	0x1c925a6a39bdac28000845e8eab11e1dc1bf18fead7b913968d6b58b227b908f	205
8783055	0xd529ca80b887a9735404357dd754e3f64af99b578efbbb8da9652cbfa49adaf8	13
9015320	0x024706581c8d50bfc5ae2d2cb29ed8f97def8a4a3c15d73200441b09e4e4f1b4	110
9015846	0xaf88cd88467f9d1666e213ede5c895c0210c0196087a01babef5264844b50bd5	185
9015846	0xaf88cd88467f9d1666e213ede5c895c0210c0196087a01babef5264844b50bd5	186
9015847	0x91cc5fce21da89a4d6f8f6e52eb1ba2a31d53f0ba83ce5987bdf7c77eab71f4b	51
9015855	0xb08178c9625a8bf217323cf7ad229487b7c84afb5f103505d27e6a1f6b91eef6	7
9015869	0x2b34ee8b1d6eae6ae9e87de285c607896c4b206d6769569f4d2810874d95e041	87
8209879	0xcdcc53d59d9a6e6c534919d2fc8394ea1b8e60303472c254aa0be5a337b2e7db	46
8463143	0x6df3d93acd65f64cfd5e8aacab937a5925d679522586403d7aa39b0cee1177b4	26
8199942	0x740356262194598189f09b0b97408c0c1c11fc22ae9e8a1f9bf1e488c40f7f44	23
8908125	0x50b508182f66136ee47de58448f10550d7c499dad6a29450d45e321fa4617800	53
8699653	0x45b3104d8c74ed26fb7b83064c7accf806489dfc355263b84543d89fc50bd950	56
8040473	0xd3b0ae77913f341cc273be8af532fb8d31689ffdfb36840fe96662371a26ce38	64
8039629	0x71fc54dbedf186354233453d3d782149312a14ba0a921363eb2f032c9a969576	174
8038889	0x21cfaf01cd9dec864676ff42fb93ea476d0892c485d25eee9ffb2158f15e21cf	84
8052012	0xb299363aaefdfa44c9fdfe0d8e3df637f5b40e34bfc16d58116a77739e892418	12
8055178	0x7f76a7da07491ca87f17f76f8981e4b1e0ac3708388bf346081159c0649661b9	80
8669866	0x4156a3a7114a894bcccab62b8ffb3956a76417ea28071013436615f2863f282a	8
8937148	0x2c21a976863852028a42fb650350bb91f86fd81f025bec815b7c952f6bbdd015	109
8939474	0xaee9e78d18d6b71b2c6836ee34aa7e3d5a7357ad3e0804d201342f1b5add497d	48
8188197	0x904322e577bae73dbc7350335ed4f5e75e51c847a48a4e811b15acb560dc728f	85
8787582	0x4b47cc4f92b8ce0a8703db6ee44cbcdb379b6581d1dab25a1e999a4db4c2fffd	201
8787612	0xbfba13e4822dd73595fca2fe9c98b375a327690f751556c564390fdf0c35b066	39
8787628	0x0cb80002e99ebeb6120ed5463916cd403952dacbf40a22def4003351027b5793	155
8007914	0x7a10a2ef1adb31e6c3252e03ce30d7563c28214363e085045208aac58698e346	129
8374128	0xc84678775b17806e9624ee45013ef01be8cef26d9adc2404abde1c06838b34f6	134
8797840	0x43f31f160c6a939e6673e33446a651111dd4c8908ee742d8fc19a583633d7091	108
8184088	0xf642d6679193a114d1fb237f981e85637d66211b4fb4bd5365a98cb1f20b0054	28
8179285	0xc9843de9e060f4fc4a06d4ac2d1175bdaae1a96cb4985ad60d194997dc7e1186	76
9170550	0xeff8adda75423606eeeabcee2247f79040730990f14ff2a4c38131e44f330862	73
8442655	0x37db2c893810821fdfa303d3bf46ea6a8c46a182bb2392b7ba19ab27ed702a5a	36
8602834	0xb1618af2a387ed0615b8f22df3ee0516a2bea2e38067bbb68c5866b0f190a86f	27
8602873	0xda046e7a01705c8078df0037697d6da9b35e88f15fb953dd9ae3734465e374e4	29
8894059	0xc865cb343cab614611eda3a1420cce0727c6716d014740ad530f72781b1b076c	226
8894457	0xcf7e319c2c979bbcf536249e772f1de4e3c93630a71d024bb1ef9dd6b4fdf9a2	107
8298431	0x034c2fcabe7c4c9edaaf7559299ae69d9ce862868ecb709de8cdb8254c95f7fe	71
9111858	0x94df688a45a6b0e734108e6fea5d683af43a4af28a531a6ec2c770573fdb076a	30
8210265	0x09f71c99b15876c71ae6c048a8a39d9cd9a9deb07ca9bc6f6f5d4c66f1791c60	118
8214929	0xc92696d29a9afe38f8d60308e30a69ec73285542f8b9896b7ce3db89942b7710	146
8043944	0xe5d1a6aa20c209b9d1c0e1985ecebd3a0dc77dabf7baa2505341c6312aeeed3b	18
8045352	0x33a687b3440eed6c9e249458c5f5871d85d408aa451fbdc3d95b656002b62802	139
8022260	0x7d7ced074e8d327395f797543644b485922e12aa032d3594eb6c01c318048465	22
8022317	0x7193babfc3cffa1a15c62c751ae6fc2468842a27fa857f665e6cbc26cfeea5de	165
8032061	0x4704b2365a1342b3ddbf849d392fb5efbcae55f88cbb6eca4b075b065e2df06a	158
8876810	0xf4e1dc01f0f2c05a70018c52b1b8dbc3626dff88d5da7d6fddafec2474d7647d	71
8147607	0x3c425db0e77b3290d8303d04586cc1703f8173accdf5342ebe37cd21f428f4f6	112
8143377	0x0351c341f2b7924dea5bd7b8da23d26ebab5ae15ad858265579210c1ca0b653d	76
9105659	0xcc7a16d96f7aa9fbd98b5b53d847b45343f95e718352849b50712f4fb34a1e03	70
8961828	0x54166bf9613b6888b2d662c5d8c401cdef1f8f11fe2ce020b7a91a1da3dcd4d0	46
8961834	0x45f2234170316fd53b4e17a993741df56092a7c64dd2bd171bb797f2a1248b70	160
8962860	0x2c29201189c172a52966766a4faa8974aee8eb3bf8d80ada402b2ad1698880cf	134
8961168	0xcd4f1dcbde89674e7abf4a44ee2f3f74e03cdff5c893d764277d4efed6ec9220	254
8872533	0x5153ea4ffcef5d7b34a378379e8d702ffd7ebe3bf93a35910c6dab67293c0351	57
8872538	0xad7bb53907e866369971953de49e48e61bc0a1ac45b5d5285403c473daf0e0b1	39
8872545	0x64377070c9215bfb6119158df4d5196c1098295e0fdce98b7d29ec92f8e7e6ee	60
8871123	0x2e3a9db9fc4a10bbc85e343053391d316da1c6e2a2274d2c2442ed1e7e6f181a	144
8549781	0x679465253a53a127c382808f77703dea4d2ac42ed04dc840b54d07670965adc8	28
9122178	0x9865bc8b23d7738ddb973894a9bc93346126da3593f384b2b7375cd89f1d965f	11
8335138	0xedd969d1f60c623402809cdd61188ee1710b64d49ab5a5e2755bc20c9eba0eb7	94
8335307	0x5a913917c124c86fe196a24499cbcbcc57a5c62ea72d01be743be9aa9190ba18	114
8335307	0x5a913917c124c86fe196a24499cbcbcc57a5c62ea72d01be743be9aa9190ba18	115
8335307	0x5a913917c124c86fe196a24499cbcbcc57a5c62ea72d01be743be9aa9190ba18	113
8335307	0x5a913917c124c86fe196a24499cbcbcc57a5c62ea72d01be743be9aa9190ba18	116
8335331	0x659349d2427291e57919746a7b78bfa38b104bc2f8eb48ec2f60c5747e95b11a	16
9101347	0xcc4b3ece3770c7c5419641fbd3be72dda68677124c9fc86d43bc0a2541126665	12
9101233	0xa96600c0daa8dfc9fddb7888cc808f06aa488afa7112e7aa8e3abefd53a23166	14
9101257	0xb15fbc924d796deded43c7d8c414f78dcb590f1aa46c34d3635e6cb8d1212a8c	21
9101269	0xb62a4db319ee98573fd8040d693088853a0facbfe304f5ec16da8aa3d89d20cc	6
8585212	0x7c0303a0c7285e373814940cd3ba36140b8fedacbf3be2b0576c4172039f281c	81
8809593	0x36fccfee8e7aaa03765f47f0a22fdc00655148bf6a49f1d82de1766cd55d5520	17
8173833	0x22e66536a304f57dd09351d401f5c5f651ddafc155dea3a5f94f5bf275428ee6	59
8176035	0x7cf166361f1c6b7806e25de20d5d94d8a4909ed140cbf0bda18dcca732668830	51
8090440	0x2032f1a0152ecaa741e3b9f22aa1e01dacbc581807a7aead2b6c5f87a6b64c5f	147
8348978	0x713db80dd363f48c13a3cbfa231f594c316d208834d52f2abdb49d28bf4462d8	69
8280163	0x2c12496bb628a764ac1e3cadc7ff9ad34d377aa9080822be9d87d35fafd7569b	57
8314172	0xb8a59854380f043a7bc71d8c02d7953a17041f7773e9c135cbc825287b4a8ee0	101
9126969	0x91966da9d3ca013077d6048734fd6d3d86f66369f13e4128b205848d5679a10c	92
9126869	0xe68cd95881c03612d47dd788d7bc29bb0bb82dd261781d380e5a1e51e67dc83d	128
8218616	0x6523e9fcfe67ecef061ec5df80e922b25e45c4526c124b9aaa0379053e8b3cea	100
8137429	0x53c0613b742df1fe1ff2fd9db4b94c001131de328baf2caf4fadc816b0dcb49e	183
8136407	0x6dd19968df4ddd2e17601ffe75c0c8e5d5943bbbf8025986f0f9bae0ce84a253	179
9072001	0xdb4bf33eb880666c90daf6675a836819dfe2a8e0488df39e22ce5df90ebeaf95	41
8293084	0x8d6b5efe8a532daaccd98bcaf7654ab7c95898b5027defb880c2e41094b8a07f	57
9078588	0x95d5c448d8d49bfec0490b0853a1641f6f1bc7d5a510f2869b1a7c17cf5751fc	123
9085522	0x5140ddbec4aa578896a2b94e8ff684b5ea04296ac0fc6e917f72374e54d2cc86	43
9085562	0x5b0a67e2ca7638583d360f32d4535738d32e1382d7e40b17f1e3222934c0871c	1
8393264	0xe26e0015c45ed8eaaa3b339b0a12c8aa4f35d006e384eaabeee475845968b57b	93
8394442	0x16dc60bb6459fdf4b9b28817897232c3e4f71d754d28a88d71e05a3ed31e1862	64
9058650	0x095cb8065c7aa7971cd10e89fb06f4eb60e86972c74559c89b95451e2aa511fc	21
9117557	0x7a0823ea25d22d93640a64c8f5081f0303d68ade579587be70075828a97aab04	26
8834690	0xd11712f67e21f87aa7edda05a7bb4fdce1b1b968eb6cc95d5b54c428feb2580a	153
9054464	0x90e199cfdf5bf64127ea74c07a65e825bd912f967ad4939ad49bfe16568a08bd	134
9054378	0x8897f2122667753db3b1eadecca6e369331c2c1fe5c37f18f3ec0d3d568720a7	52
8887590	0x5331dfd5a3a150ca884400d7daabb13489940cab88d47fd75f7ac9d1efe1fde5	51
8887870	0xb752a05337ad78779603b1b309947016d4cacee7e036429d546ba8ea189c8281	157
8887741	0x3f4c03f6d6f336dcced665fd17bc728d2b7ad67f5f17816e2b04269ca4da5eb5	59
8890050	0x682e30784cf404e33baed9d366cde83313b5e47693bb065cdb8957bd66fc9ae6	11
8302709	0xa9a37800f88d8c7da894480582820f048f3b2a94ca7f42836d616bb0c65b5066	162
8307925	0x69b3553e56595c264d4a54d791da3d2f7bd82895190b06c0cd769b15061b3397	144
8120579	0x21df9596bb05f4dd72cab27eafa74a5af26fd8cb9f6ef4def868f5d1c9c5ebec	110
8111561	0xbbb7c235c7dc494c72c6807491d81d2f010ac1890459154abf79d156c9a9ae3b	115
8111330	0x6d1389c9626e3ab937d158e7d4a3d8c8ce118b50e3c88325cd9031331ba2d682	95



==> resultsExp1.txt <==
chain200b_1000tx_0r.pickle - 54.05033189999999s stdev: 0.2409545424041862
chain200b_1000tx_0r2.pickle - 54.9591252s stdev: 0.23409387440168566
chain400b_1000tx_0r.pickle - 108.84074459999997s stdev: 0.3183556922137475
chain400b_1000tx_0r2.pickle - 109.96886960000002s stdev: 0.18715893245770363
chain600b_1000tx_0r.pickle - 164.61612579999996s stdev: 0.6127056252592107
chain600b_1000tx_0r2.pickle - 166.14246459999995s stdev: 2.040033530304781
chain800b_1000tx_0r.pickle - 219.24042419999998s stdev: 0.4144462846081574
chain800b_1000tx_0r2.pickle - 220.24154199999995s stdev: 0.7013954256688563
chain1000b_1000tx_0r.pickle - 271.97282939999985s stdev: 0.4956627441901208
chain1000b_1000tx_0r2.pickle - 275.21645009999986s stdev: 0.508168318080274


==> whoami.txt <==
\iam{D}
